Quantum DeepONet: Neural operators accelerated by quantum computing

In the realm of computational science and engineering, constructing models that reflect real-world phenomena requires solving partial differential equations (PDEs) with different conditions. Recent advancements in neural operators, such as deep operator network (DeepONet), which learn mappings between infinite-dimensional function spaces, promise efficient computation of PDE solutions for a new condition in a single forward pass. However, classical DeepONet entails quadratic complexity concerning input dimensions during evaluation. Given the progress in quantum algorithms and hardware, here we propose to utilize quantum computing to accelerate DeepONet evaluations, yielding complexity that is linear in input dimensions. Our proposed quantum DeepONet integrates unary encoding and orthogonal quantum layers. We benchmark our quantum DeepONet using a variety of PDEs, including the antiderivative operator, advection equation, and Burgers' equation. We demonstrate the method's efficacy in both ideal and noisy conditions. Furthermore, we show that our quantum DeepONet can also be informed by physics, minimizing its reliance on extensive data collection. Quantum DeepONet will be particularly advantageous in applications in outer loop problems which require exploring parameter space and solving the corresponding PDEs, such as uncertainty quantification and optimal experimental design.

==> figure/data/ibm_brisbane_calibrations_2024-05-21T22_46_16Z.csv <==
Qubit,T1 (us),T2 (us),Frequency (GHz),Anharmonicity (GHz),Readout assignment error ,Prob meas0 prep1 ,Prob meas1 prep0 ,Readout length (ns),ID error ,√x (sx) error ,Pauli-X error ,ECR error ,Gate time (ns),Operational
0,322.2039651,57.18543711,4.721909362,-0.31197866,0.0202,0.0196,0.0208,4000,0.000175534,0.000175534,0.000175534,,,TRUE
1,192.8766212,316.5913776,4.81513581,-0.309744032,0.0227,0.0232,0.0222,4000,0.000242981,0.000242981,0.000242981,1_0:0.004125284516928146,1_0:660,TRUE
2,325.4259875,241.5271409,4.609607765,-0.309087518,0.0089,0.0124,0.0054,4000,0.000165794,0.000165794,0.000165794,2_1:0.006609614403799174,2_1:660,TRUE
3,291.0298841,383.6009311,4.875531695,-0.309686522,0.0299,0.0242,0.0356,4000,0.004155698,0.004155698,0.004155698,3_2:0.011746573640063429,3_2:660,TRUE
4,229.3241367,212.3907126,4.818167984,-0.310371308,0.0142,0.0176,0.0108,4000,0.00017136,0.00017136,0.00017136,4_5:0.00563757832806791;4_3:0.008938644275829827;4_15:0.0067007754170077816,4_5:660;4_3:660;4_15:660,TRUE
5,228.5154527,215.2091657,4.734126426,-0.311451824,0.0049,0.0062,0.0036,4000,0.00016488,0.00016488,0.00016488,,,TRUE
6,279.8644688,70.1640337,4.876273364,-0.30918835,0.0105,0.0104,0.0106,4000,0.000469505,0.000469505,0.000469505,6_7:0.005468411486695496;6_5:0.006128119888899747,6_7:660;6_5:660,TRUE
7,292.0365914,375.8084445,4.967504972,-0.307457393,0.0159,0.0216,0.0102,4000,0.000242631,0.000242631,0.000242631,7_8:0.004335947491415915,7_8:660,TRUE
8,301.1310774,179.0350677,4.90233597,-0.308378277,0.0071,0.0094,0.0048,4000,0.00020575,0.00020575,0.00020575,8_9:0.008552479810177455,8_9:660,TRUE
9,186.7922785,111.4391694,4.987235893,-0.308031059,0.006,0.0072,0.0048,4000,0.002483211,0.002483211,0.002483211,,,TRUE
10,418.1197491,253.6991689,4.83154048,-0.309743442,0.0136,0.0122,0.015,4000,0.000123087,0.000123087,0.000123087,10_11:0.005038384709860788;10_9:0.007894343980450358,10_11:660;10_9:660,TRUE
11,345.5625943,351.9139324,4.972280311,-0.307214317,0.1298,0.1298,0.1298,4000,0.000164583,0.000164583,0.000164583,11_12:0.0047003303022342124,11_12:660,TRUE
12,280.308582,206.4224822,4.936320908,-0.307960827,0.0103,0.0094,0.0112,4000,0.000189815,0.000189815,0.000189815,12_17:0.004775979141096398,12_17:660,TRUE
13,454.2441991,117.3904764,5.005810925,-0.30676504,0.0242,0.0126,0.0358,4000,0.000200499,0.000200499,0.000200499,13_12:0.004673867133381998,13_12:660,TRUE
14,241.5817265,108.0393745,4.903345802,-0.308419961,0.0161,0.0176,0.0146,4000,0.00029807,0.00029807,0.00029807,14_0:0.00969336714242472;14_18:0.016177745322033782,14_0:660;14_18:660,TRUE
15,161.7279522,51.69810235,4.947916018,-0.308052428,0.0075,0.009,0.006,4000,0.000219237,0.000219237,0.000219237,15_22:0.00804466189123576,15_22:660,TRUE
16,264.8117016,16.37908839,4.960329831,-0.307659451,0.0133,0.0144,0.0122,4000,0.000283362,0.000283362,0.000283362,16_26:0.008260675308983167;16_8:0.005126306537611008,16_26:660;16_8:660,TRUE
17,337.7379899,375.0042085,4.820819736,-0.309704359,0.0101,0.011,0.0092,4000,0.000121342,0.000121342,0.000121342,17_30:0.006006238481140763,17_30:660,TRUE
18,236.4838118,100.4143161,4.788254566,-0.31063599,0.0732,0.0748,0.0716,4000,0.000261381,0.000261381,0.000261381,18_19:0.006028763640788942,18_19:660,TRUE
19,288.3068965,80.74784709,4.747016552,-0.310723953,0.0434,0.0428,0.044,4000,0.000122122,0.000122122,0.000122122,,,TRUE
20,221.3945647,201.390006,4.862308957,-0.309097891,0.0075,0.0052,0.0098,4000,0.000170728,0.000170728,0.000170728,20_33:0.02238121918596042;20_19:0.005481475639004196,20_33:660;20_19:660,TRUE
21,210.3171936,93.39623875,4.966459479,-0.306948395,0.0087,0.0076,0.0098,4000,0.000294302,0.000294302,0.000294302,21_20:0.006255564393708224;21_22:0.006659618306422588,21_20:660;21_22:660,TRUE
22,262.2618807,279.0996586,5.038192996,-0.306553544,0.0095,0.0102,0.0088,4000,0.000371123,0.000371123,0.000371123,22_23:0.005530763676833916,22_23:660,TRUE
23,255.0415966,198.0456715,4.844966196,-0.309395699,0.0077,0.0102,0.0052,4000,0.000148635,0.000148635,0.000148635,,,TRUE
24,270.7504058,192.8078055,5.100780308,-0.305498398,0.301,0.2484,0.3536,4000,0.000141457,0.000141457,0.000141457,24_34:0.006531377182276282;24_23:0.004932907804778036,24_34:860;24_23:660,TRUE
25,198.6044484,279.2562789,4.945157035,-0.308427516,0.0097,0.013,0.0064,4000,0.000747237,0.000747237,0.000747237,25_24:0.01712384726208835,25_24:660,TRUE
26,274.3546085,65.03978531,4.854098631,-0.309769228,0.0076,0.0092,0.006,4000,0.000751932,0.000751932,0.000751932,26_25:0.01369471222998414,26_25:660,TRUE
27,356.9921363,334.7698035,4.747629924,-0.310275194,0.0529,0.0626,0.0432,4000,0.000220696,0.000220696,0.000220696,27_26:0.007335989254408398,27_26:660,TRUE
28,196.6841299,92.33387311,4.994409594,-0.307371414,0.0328,0.0192,0.0464,4000,0.000269551,0.000269551,0.000269551,28_35:0.0066557865639839675;28_27:0.008055990222666676;28_29:0.008685640626387492,28_35:660;28_27:660;28_29:660,TRUE
29,449.0322788,421.4862709,4.628627384,-0.312240887,0.0515,0.0688,0.0342,4000,0.000108402,0.000108402,0.000108402,,,TRUE
30,370.7248513,61.8578322,4.732976003,-0.310900124,0.0072,0.0088,0.0056,4000,0.000224682,0.000224682,0.000224682,30_31:0.005290523061359409;30_29:0.007367928878955765,30_31:660;30_29:660,TRUE
31,319.7025614,68.07920951,4.797662691,-0.310256286,0.0044,0.0064,0.0024,4000,0.000170847,0.000170847,0.000170847,31_32:0.0037039899568224177,31_32:660,TRUE
32,251.0676232,240.6579162,4.910382115,-0.30787943,0.0098,0.0132,0.0064,4000,0.000148634,0.000148634,0.000148634,32_36:0.008796753904267651,32_36:660,TRUE
33,251.1320617,118.4965406,4.973178939,-0.307548685,0.0093,0.0122,0.0064,4000,0.000267949,0.000267949,0.000267949,33_39:0.006847473670963833,33_39:660,TRUE
34,364.8876239,187.7359526,4.678642081,-0.312433846,0.0273,0.0284,0.0262,4000,0.000142065,0.000142065,0.000142065,34_43:0.007766496512599946,34_43:660,TRUE
35,273.8049348,117.4330443,4.907599862,-0.308301774,0.0163,0.0156,0.017,4000,0.000315397,0.000315397,0.000315397,35_47:0.005855773362176242,35_47:660,TRUE
36,15.79658865,18.23579602,4.812269788,-0.31175121,0.0147,0.0212,0.0082,4000,0.001102722,0.001102722,0.001102722,36_51:0.009073093931661669,36_51:660,TRUE
37,259.4687104,103.7178354,4.83790472,-0.308869951,0.006,0.0066,0.0054,4000,0.000748869,0.000748869,0.000748869,37_38:0.008339897017045628,37_38:660,TRUE
38,265.0033057,131.8698807,4.776680761,-0.310165119,0.0145,0.017,0.012,4000,0.000315209,0.000315209,0.000315209,,,TRUE
39,259.1672104,127.3147072,4.917373586,-0.3082477,0.0325,0.0356,0.0294,4000,0.000184145,0.000184145,0.000184145,39_38:0.008279367083064287,39_38:660,TRUE
40,286.8978736,26.93528139,4.86817858,-0.308591525,0.0418,0.0388,0.0448,4000,0.000372138,0.000372138,0.000372138,40_41:0.009911701866836792;40_39:0.011158033216176477,40_41:660;40_39:660,TRUE
41,144.3628218,262.1508839,4.935543172,-0.308626411,0.0483,0.0456,0.051,4000,0.000158518,0.000158518,0.000158518,41_53:0.006634018427626925,41_53:660,TRUE
42,259.7130911,148.0066966,5.063930882,-0.306660127,0.0099,0.0074,0.0124,4000,0.000166964,0.000166964,0.000166964,42_41:0.005555225994362228;42_43:0.017562639728158386,42_41:660;42_43:660,TRUE
43,24.33081016,42.66209368,4.829431804,-0.310129071,0.0186,0.0202,0.017,4000,0.001056986,0.001056986,0.001056986,43_44:0.010820698670208878,43_44:660,TRUE
44,209.6334131,18.82438713,4.949163301,-0.308506182,0.0218,0.0164,0.0272,4000,0.00034776,0.00034776,0.00034776,44_45:0.017590511307307183,44_45:660,TRUE
45,245.7725158,22.2301546,5.000185065,-0.359054929,0.0535,0.0458,0.0612,4000,0.000469371,0.000469371,0.000469371,,,TRUE
46,319.2955884,216.1642725,4.85312955,-0.309375207,0.015,0.0184,0.0116,4000,0.00081015,0.00081015,0.00081015,46_45:0.025154193080468845;46_47:0.014889347232530659,46_45:660;46_47:660,TRUE
47,200.7121749,169.0970218,4.769534074,-0.310932988,0.0052,0.0068,0.0036,4000,0.000275366,0.000275366,0.000275366,,,TRUE
48,273.3717457,70.23793637,4.844158699,-0.310155174,0.0171,0.0172,0.017,4000,0.000177736,0.000177736,0.000177736,48_47:0.006333776157290971;48_49:0.011559274828697674,48_47:660;48_49:660,TRUE
49,268.8124375,51.74199533,4.697328543,-0.312183454,0.0091,0.0106,0.0076,4000,0.000395015,0.000395015,0.000395015,,,TRUE
50,164.1494877,39.27232581,4.784017054,-0.310492102,0.013,0.0146,0.0114,4000,0.000396609,0.000396609,0.000396609,50_51:0.010102504683242808;50_49:0.015867443297237632,50_51:660;50_49:660,TRUE
51,271.4337546,421.5952598,4.931187426,-0.307951404,0.0112,0.0146,0.0078,4000,0.000209641,0.000209641,0.000209641,,,TRUE
52,265.0296016,192.8581844,4.91525771,-0.308010907,0.0144,0.0112,0.0176,4000,0.00017314,0.00017314,0.00017314,52_37:0.005833389099278358;52_56:0.005206700035299938,52_37:660;52_56:660,TRUE
53,268.9852319,173.5713447,4.996722339,-0.306837928,0.0138,0.0088,0.0188,4000,0.000279571,0.000279571,0.000279571,53_60:0.0082190107552092,53_60:660,TRUE
54,253.1402385,145.7160269,4.969626132,-0.306993524,0.0162,0.0186,0.0138,4000,0.000316669,0.000316669,0.000316669,54_45:0.021038606917000713;54_64:0.008973852720958325,54_45:660;54_64:660,TRUE
55,121.2310622,150.7564093,4.837196988,-0.310380481,0.0089,0.0088,0.009,4000,0.000226549,0.000226549,0.000226549,55_49:0.011403863837399608;55_68:0.011864592958677367,55_49:660;55_68:660,TRUE
56,314.1330896,197.839564,4.814534863,-0.309745716,0.0072,0.0074,0.007,4000,0.000129143,0.000129143,0.000129143,56_57:0.007197841218104795,56_57:660,TRUE
57,249.985056,148.0763181,4.927630273,-0.307786118,0.0135,0.0196,0.0074,4000,0.00044883,0.00044883,0.00044883,57_58:0.015554813773827975,57_58:660,TRUE
58,185.7383514,74.55284405,4.886921176,-0.30930018,0.2103,0.178,0.2426,4000,0.000164397,0.000164397,0.000164397,58_71:0.004061136747850802;58_59:0.005429799655881501,58_71:660;58_59:660,TRUE
59,189.0001508,48.23711649,4.971242967,-0.307626911,0.0334,0.036,0.0308,4000,0.000201596,0.000201596,0.000201596,59_60:0.007430353846641258,59_60:660,TRUE
60,236.387443,115.1739973,4.766217505,-0.310542485,0.0248,0.0262,0.0234,4000,0.000565367,0.000565367,0.000565367,60_61:0.014137573198952064,60_61:660,TRUE
61,154.6384242,125.5617761,4.793916471,-0.290564028,0.1803,0.1866,0.174,4000,0.000472301,0.000472301,0.000472301,,,TRUE
62,143.883522,207.9746762,4.93527938,-0.30799212,0.1102,0.172,0.0484,4000,0.031268289,0.031268289,0.031268289,62_61:0.03479584274628916;62_63:0.019170201435608797;62_72:0.016308034350981715,62_61:660;62_63:660;62_72:660,TRUE
63,196.907912,229.9524977,5.041634242,-0.306946314,0.0127,0.0136,0.0118,4000,0.000226274,0.000226274,0.000226274,63_64:0.004781832406209524,63_64:660,TRUE
64,77.31069363,7.850356679,4.821605118,-0.309671617,0.172,0.2058,0.1382,4000,0.003734923,0.003734923,0.003734923,,,TRUE
65,291.1741718,97.23166277,4.957156004,-0.307526241,0.0094,0.0096,0.0092,4000,0.000136693,0.000136693,0.000136693,65_64:0.005287771696754318;65_66:0.00617732483088107,65_64:660;65_66:660,TRUE
66,192.3220551,142.0579323,4.885004921,-0.30910675,0.0099,0.0116,0.0082,4000,0.000342063,0.000342063,0.000342063,,,TRUE
67,178.7490667,111.6643074,5.113929734,-0.305888986,0.0574,0.0516,0.0632,4000,0.000242527,0.000242527,0.000242527,67_66:0.0073872314258564;67_68:0.014497965948854968,67_66:660;67_68:660,TRUE
68,202.4141949,32.80631899,4.743802026,-0.31111459,0.1042,0.1532,0.0552,4000,0.00037439,0.00037439,0.00037439,,,TRUE
69,208.7252365,161.8242709,5.117745955,-0.3044029,0.0084,0.0078,0.009,4000,0.000292525,0.000292525,0.000292525,69_68:0.008223768430784595;69_70:0.005378426007573184,69_68:660;69_70:660,TRUE
70,314.0831406,163.5511895,4.89886305,-0.308239941,0.0633,0.0678,0.0588,4000,0.000154002,0.000154002,0.000154002,,,TRUE
71,199.0965545,251.8832338,4.78826811,-0.309466346,0.0145,0.0172,0.0118,4000,0.000112373,0.000112373,0.000112373,,,TRUE
72,236.1795885,140.1678068,5.059172834,-0.29854587,0.031,0.0258,0.0362,4000,0.000170435,0.000170435,0.000170435,,,TRUE
73,306.7446493,360.3364238,4.979538432,-0.307607369,0.0103,0.0092,0.0114,4000,0.000160539,0.000160539,0.000160539,73_66:0.0062512878205995825,73_66:660,TRUE
74,250.1022357,111.3270386,5.031454717,-0.306742701,0.0099,0.0068,0.013,4000,0.000354408,0.000354408,0.000354408,74_70:0.0056342837120815226;74_89:0.0068204188156663625,74_70:660;74_89:660,TRUE
75,38.69769578,41.78624424,5.006094196,-0.306733498,0.0338,0.0564,0.0112,4000,0.000901198,0.000901198,0.000901198,75_90:0.010759795886020662,75_90:660,TRUE
76,311.0845108,15.49015289,4.837371578,-0.309482863,0.0093,0.0104,0.0082,4000,0.000291466,0.000291466,0.000291466,76_75:0.011696368505137639,76_75:660,TRUE
77,304.9176949,100.786865,5.041930731,-0.307230787,0.0467,0.0182,0.0752,4000,0.000225159,0.000225159,0.000225159,77_78:0.008935281112248061;77_71:0.004663230805306506;77_76:0.0055288027187185285,77_78:780;77_71:660;77_76:660,TRUE
78,270.9002722,241.7240209,4.643481459,-0.312307473,0.0117,0.012,0.0114,4000,0.00021297,0.00021297,0.00021297,,,TRUE
79,254.4318437,61.12718001,4.863153815,-0.309271326,0.0083,0.0082,0.0084,4000,0.000288152,0.000288152,0.000288152,79_80:0.00789641470302016;79_78:0.006960520576900248,79_80:660;79_78:660,TRUE
80,192.733333,307.1254967,5.031461904,-0.307219809,0.0223,0.0284,0.0162,4000,0.000324099,0.000324099,0.000324099,80_81:0.015764800279364583,80_81:660,TRUE
81,314.5459237,271.4080765,4.930437411,-0.308419141,0.0397,0.0406,0.0388,4000,0.000428271,0.000428271,0.000428271,81_82:0.009423275575699303;81_72:0.007329474929877899,81_82:660;81_72:660,TRUE
82,78.59496754,197.8679484,4.893614202,-0.308979969,0.0136,0.0156,0.0116,4000,0.00072644,0.00072644,0.00072644,82_83:0.011410692764554808,82_83:660,TRUE
83,209.2761778,45.93396499,4.79068374,-0.31061744,0.0253,0.0386,0.012,4000,0.00018669,0.00018669,0.00018669,83_92:0.0069836747970681845,83_92:660,TRUE
84,278.4664776,156.9496383,4.679685008,-0.311372943,0.0073,0.0074,0.0072,4000,0.00016698,0.00016698,0.00016698,84_83:0.00616562700900003,84_83:660,TRUE
85,266.2537636,190.4415713,5.104780411,-0.30614138,0.0127,0.0056,0.0198,4000,0.000170659,0.000170659,0.000170659,85_84:0.009435093405370049;85_73:0.007649757217917913;85_86:0.005093467378582267,85_84:1100;85_73:660;85_86:660,TRUE
86,85.10728563,135.2062269,4.898814709,-0.308318787,0.0422,0.043,0.0414,4000,0.000230041,0.000230041,0.000230041,86_87:0.006046121684591316,86_87:660,TRUE
87,219.9092027,110.372461,4.992083105,-0.307423103,0.0207,0.0248,0.0166,4000,0.001011427,0.001011427,0.001011427,87_88:0.011619324222954003,87_88:660,TRUE
88,214.4787395,151.811536,5.099380526,-0.305899745,0.0069,0.0056,0.0082,4000,0.000208239,0.000208239,0.000208239,88_89:0.008503095383378317,88_89:660,TRUE
89,215.3136954,131.3540848,4.956495387,-0.307726195,0.0107,0.0118,0.0096,4000,0.000835154,0.000835154,0.000835154,,,TRUE
90,254.5568026,64.2040685,4.90559467,-0.307867794,0.0079,0.0082,0.0076,4000,0.00022017,0.00022017,0.00022017,,,TRUE
91,259.4679784,275.7984309,4.914628939,-0.308502212,0.0383,0.0554,0.0212,4000,0.000502598,0.000502598,0.000502598,91_79:0.005703952024013831,91_79:660,TRUE
92,112.5269504,141.6755382,4.912096063,-0.308588011,0.0117,0.0084,0.015,4000,0.000217005,0.000217005,0.000217005,92_102:0.006363612325221646,92_102:660,TRUE
93,129.712265,75.8172456,4.964124811,-0.307381591,0.0361,0.0456,0.0266,4000,0.000747111,0.000747111,0.000747111,93_87:0.01408349875831183;93_106:0.009633208728870662,93_87:740;93_106:660,TRUE
94,173.7389063,155.8132409,4.975828161,-0.307645872,0.0096,0.0088,0.0104,4000,0.00026517,0.00026517,0.00026517,94_90:0.00980171235077451;94_95:0.014241169055509123,94_90:660;94_95:660,TRUE
95,279.1496603,159.6468936,4.838890632,-0.309876443,0.0112,0.0162,0.0062,4000,0.000833334,0.000833334,0.000833334,95_96:0.007192252213086919,95_96:660,TRUE
96,199.4829852,90.20029797,4.747922591,-0.310919191,0.0449,0.0506,0.0392,4000,0.000207873,0.000207873,0.000207873,,,TRUE
97,295.1908984,140.8122336,4.816153182,-0.30955615,0.0051,0.0052,0.005,4000,0.000181475,0.000181475,0.000181475,97_98:0.02825050387748082;97_96:0.03435507417140479,97_98:660;97_96:660,TRUE
98,196.280449,24.29392278,4.942904304,-0.308363471,0.0156,0.019,0.0122,4000,0.000738116,0.000738116,0.000738116,98_91:0.011710988102271447,98_91:660,TRUE
99,178.3834515,261.4384838,5.060113083,-0.305537286,0.0088,0.008,0.0096,4000,0.0001902,0.0001902,0.0001902,99_98:0.007120860693780234,99_98:660,TRUE
100,167.0761501,236.9923282,4.905296552,-0.308439224,0.0093,0.01,0.0086,4000,0.0001392,0.0001392,0.0001392,100_99:0.023699585563811548;100_110:0.008388497139329987,100_99:660;100_110:660,TRUE
101,194.1585993,198.7005479,5.065360442,-0.306333148,0.0253,0.0082,0.0424,4000,0.000263187,0.000263187,0.000263187,101_102:0.007292752928354934;101_100:0.010784295669243299,101_102:660;101_100:660,TRUE
102,116.467104,111.6257391,4.809832791,-0.309964705,0.034,0.0412,0.0268,4000,0.000167895,0.000167895,0.000167895,102_103:0.007813875068418491,102_103:660,TRUE
103,314.8154446,127.0109516,4.933461019,-0.307646202,0.0059,0.0056,0.0062,4000,0.000172262,0.000172262,0.000172262,,,TRUE
104,276.2009165,184.2264487,4.765563348,-0.310460949,0.0209,0.015,0.0268,4000,0.000164066,0.000164066,0.000164066,104_103:0.005863346576423789,104_103:660,TRUE
105,150.6355375,40.76026009,4.982220289,-0.307597363,0.008,0.0108,0.0052,4000,0.000448532,0.000448532,0.000448532,105_106:0.007250159195465178;105_104:0.0059866446301369,105_106:660;105_104:660,TRUE
106,171.6965402,44.32945157,4.878181075,-0.309312951,0.0196,0.019,0.0202,4000,0.000237965,0.000237965,0.000237965,,,TRUE
107,206.5208348,145.5872346,4.91602962,-0.308002241,0.0219,0.024,0.0198,4000,0.000298231,0.000298231,0.000298231,107_106:0.005197473312941153,107_106:660,TRUE
108,173.3739869,193.4624025,5.05633116,-0.306006746,0.0231,0.0236,0.0226,4000,0.000142574,0.000142574,0.000142574,108_107:0.006052873305152501;108_112:0.006647074759306648,108_107:660;108_112:660,TRUE
109,157.4539066,146.8469442,4.984976338,-0.307115802,0.0233,0.0214,0.0252,4000,0.000185791,0.000185791,0.000185791,109_96:0.010728340404768721,109_96:660,TRUE
110,126.9551441,58.59768658,4.830171242,-0.309047231,0.0093,0.0132,0.0054,4000,0.00034785,0.00034785,0.00034785,110_118:0.007782753492219324,110_118:660,TRUE
111,203.1519374,223.9315964,4.853176482,-0.309612552,0.0139,0.0166,0.0112,4000,0.000268956,0.000268956,0.000268956,111_104:0.0065084122950663514,111_104:660,TRUE
112,23.24213028,18.58424991,5.002445722,-0.30619653,0.005,0.0064,0.0036,4000,0.000302567,0.000302567,0.000302567,112_126:0.008461899999186867,112_126:660,TRUE
113,207.1312372,290.9645927,5.031998093,-0.306769176,0.0071,0.0082,0.006,4000,0.000197589,0.000197589,0.000197589,113_114:0.00950291665999159,113_114:660,TRUE
114,279.6427647,44.09425314,4.822463405,-0.30937992,0.1327,0.1284,0.137,4000,0.000213908,0.000213908,0.000213908,114_115:0.005527484472756278;114_109:0.006452121171642927,114_115:660;114_109:660,TRUE
115,240.866551,125.9023459,5.028012391,-0.306819344,0.0102,0.0114,0.009,4000,0.000185117,0.000185117,0.000185117,,,TRUE
116,353.5834669,187.5332211,4.912743678,-0.308298395,0.0107,0.0126,0.0088,4000,0.0001692,0.0001692,0.0001692,116_117:0.007828966357552952;116_115:0.005765633198715842,116_117:660;116_115:660,TRUE
117,270.4083838,220.2638581,4.833106895,-0.309214183,0.0148,0.019,0.0106,4000,0.00048596,0.00048596,0.00048596,117_118:0.0076231608246926374,117_118:660,TRUE
118,332.1187482,243.4942485,4.732977284,-0.310316229,0.006,0.0078,0.0042,4000,0.000149872,0.000149872,0.000149872,118_119:0.011537985938763151,118_119:660,TRUE
119,232.6338138,140.3866847,4.802156471,-0.289805657,0.2476,0.2422,0.253,4000,0.000469587,0.000469587,0.000469587,,,TRUE
120,200.8587809,157.350086,4.836612041,-0.308829499,0.153,0.1504,0.1556,4000,0.000244283,0.000244283,0.000244283,120_119:0.02978482941023622,120_119:660,TRUE
121,223.3830473,153.674093,4.967923231,-0.308319275,0.018,0.023,0.013,4000,0.000296728,0.000296728,0.000296728,121_120:0.008904954924537328,121_120:660,TRUE
122,163.3326875,266.0549733,4.937582731,-0.307131343,0.0165,0.0158,0.0172,4000,0.00038721,0.00038721,0.00038721,122_111:0.00874838936929867;122_123:0.008823268721470545;122_121:0.013449095216084755,122_111:660;122_123:660;122_121:660,TRUE
123,132.3776093,144.0407248,5.034389616,-0.306394565,0.0139,0.0166,0.0112,4000,0.000281872,0.000281872,0.000281872,,,TRUE
124,230.0534996,185.8196899,4.949170023,-0.307286092,0.012,0.007,0.017,4000,0.000204904,0.000204904,0.000204904,124_123:0.005703034030060894,124_123:660,TRUE
125,252.8479097,202.5519089,4.859119495,-0.30819396,0.0126,0.016,0.0092,4000,0.000166249,0.000166249,0.000166249,125_126:0.007218718544726804;125_124:0.03683776467216868,125_126:660;125_124:660,TRUE
126,297.9180666,169.7388332,4.908234628,-0.308575726,0.0086,0.0082,0.009,4000,0.000234436,0.000234436,0.000234436,,,TRUE
,,,,,,,,,0.000628541,0.000628541,0.000628541,,,
,,,,,,,,,0.000237965,0.000237965,0.000237965,,,


==> figure/data/ibm_cusco_calibrations_2024-05-21T23_05_08Z.csv <==
"Qubit","T1 (us)","T2 (us)","Frequency (GHz)","Anharmonicity (GHz)","Readout assignment error ","Prob meas0 prep1 ","Prob meas1 prep0 ","Readout length (ns)","ID error ","√x (sx) error ","Pauli-X error ","ECR error ","Gate time (ns)","Operational"
"0","219.0430889575311","154.1812887358113","5.014982200851042","-0.3073897230302147","0.035800000000000054","0.041000000000000036","0.0306","4000","0.0001830902539537544","0.0001830902539537544","0.0001830902539537544","0_1:0.009110637194104682","0_1:460","true"
"1","217.67788998004306","353.8480431124566","4.9557278505657205","-0.307753992139621","0.015199999999999991","0.014800000000000035","0.0156","4000","0.00041757468571059685","0.00041757468571059685","0.00041757468571059685","","","true"
"2","224.1063761465414","279.2575892608069","4.806660154771004","-0.31037869033292903","0.033333333333333326","0.026666666666666616","0.04","4000","0.0005093740490793387","0.0005093740490793387","0.0005093740490793387","2_1:0.008914458868506447","2_1:460","true"
"3","146.58214168847263","218.4531122786168","5.232298285716277","-0.3037265291936018","0.018333333333333313","0.023333333333333334","0.013333333333333308","4000","0.00015907842225275476","0.00015907842225275476","0.00015907842225275476","3_2:0.03105012021116041","3_2:460","true"
"4","130.61342504923562","160.83113192118523","5.138284575357519","-0.30539509166825984","0.01760000000000006","0.014399999999999968","0.0208","4000","0.00018533808376295367","0.00018533808376295367","0.00018533808376295367","4_3:0.005542856227114756;4_15:0.004245204699931282","4_3:460;4_15:460","true"
"5","156.7895159968537","157.70685073915084","4.988040401766015","-0.3075531678616803","0.02069999999999994","0.01880000000000004","0.0226","4000","0.00017856745888004456","0.00017856745888004456","0.00017856745888004456","5_4:0.0100456772617252;5_6:0.0067136244781106635","5_4:460;5_6:460","true"
"6","369.4958555576094","116.83862664937409","4.898919342754535","-0.30753844283129655","0.06180000000000008","0.09260000000000002","0.031","4000","0.0012253071453574044","0.0012253071453574044","0.0012253071453574044","","","true"
"7","136.63929093166746","98.7915244862274","5.0228891378189084","-0.3068078211557421","0.023900000000000032","0.0184","0.02939999999999998","4000","0.00021160306390244775","0.00021160306390244775","0.00021160306390244775","7_6:0.005579713680922416","7_6:460","true"
"8","126.46806167594315","65.55673665657586","5.111737562426722","-0.3057127715447243","0.04479999999999995","0.045","0.04459999999999997","4000","0.0002849476050501147","0.0002849476050501147","0.0002849476050501147","8_7:0.006808520044239513","8_7:460","true"
"9","104.57584070160563","36.75726858053827","5.1532610900496465","-0.3057355730459039","0.035600000000000076","0.03180000000000005","0.0394","4000","0.0007216570438853322","0.0007216570438853322","0.0007216570438853322","9_8:0.019198716271997818","9_8:460","true"
"10","185.4754808444024","100.3739039203632","4.99705839807964","-0.30693756037597947","0.012299999999999978","0.0122","0.012399999999999967","4000","0.00043333458889218074","0.00043333458889218074","0.00043333458889218074","10_9:0.016411389378486768","10_9:460","true"
"11","98.82665152179767","15.548629006495702","5.174583262461568","-0.3039492480369073","0.12470000000000003","0.1698","0.0796","4000","0.007139764426335957","0.007139764426335957","0.007139764426335957","11_10:0.06989825489010343;11_12:0.03176518835071099","11_10:460;11_12:460","true"
"12","254.40775471381315","19.521962285733984","4.935407611093179","-0.30846168737112517","0.04833333333333334","0.05333333333333334","0.043333333333333335","4000","0.0001683144674407425","0.0001683144674407425","0.0001683144674407425","12_17:0.16039486406276643","12_17:460","true"
"13","123.00327999241598","23.64764728248181","5.16867679138278","-0.3044389397788277","0.01859999999999995","0.01980000000000004","0.0174","4000","0.00048678773319588484","0.00048678773319588484","0.00048678773319588484","13_12:0.01084363703942215","13_12:460","true"
"14","181.10287450234247","135.9083495380245","4.930140312845915","-0.3079761596005233","0.026699999999999946","0.03","0.023399999999999976","4000","0.0002226353396948947","0.0002226353396948947","0.0002226353396948947","14_0:0.005386659361721641","14_0:460","true"
"15","277.3271164744054","50.15866185723787","5.0149674849685635","-0.3069916034117212","0.046666666666666634","0.036666666666666625","0.056666666666666664","4000","0.00020876601139750418","0.00020876601139750418","0.00020876601139750418","","","true"
"16","125.30124574536528","6.364640082318566","5.279199107375106","-0.3023502001385665","0.024799999999999933","0.0232","0.0264","4000","0.001617690803712591","0.001617690803712591","0.001617690803712591","16_8:0.03290047769594129","16_8:460","true"
"17","88.6049813265619","82.97183470035218","5.395521462788641","-0.2997888060723667","0.04833333333333334","0.050000000000000044","0.04666666666666667","4000","0.000303923375858852","0.000303923375858852","0.000303923375858852","17_30:0.1692031855063022","17_30:460","true"
"18","178.849032338403","37.82880766057904","5.058628612352307","-0.306808337131999","0.007000000000000006","0.00880000000000003","0.0052","4000","0.00019293871024304336","0.00019293871024304336","0.00019293871024304336","18_14:0.0043362621537567925;18_19:0.024473973492376982","18_14:460;18_19:460","true"
"19","313.88192245126567","296.81700934256867","4.958154625199753","-0.30800402608638516","0.06659999999999999","0.07040000000000002","0.0628","4000","0.0006328018620481091","0.0006328018620481091","0.0006328018620481091","","","true"
"20","210.74092791780487","133.93285351137362","5.044079731907501","-0.3058713864428892","0.06166666666666665","0.07666666666666666","0.046666666666666634","4000","0.0002561392429283984","0.0002561392429283984","0.0002561392429283984","20_33:0.006862628660185083;20_19:0.012065518791798402","20_33:460;20_19:460","true"
"21","198.33724198933967","182.7590742566488","5.159917279585249","-0.30320238859472054","0.1216666666666667","0.18000000000000005","0.06333333333333334","4000","0.0003723550908837124","0.0003723550908837124","0.0003723550908837124","21_20:0.01645143893007814;21_22:0.033222762018810775","21_20:460;21_22:460","true"
"22","84.21490236231723","54.841767950460614","5.282233958475415","-0.3029991140570705","0.018333333333333313","0.026666666666666616","0.01","4000","0.0016107808304129036","0.0016107808304129036","0.0016107808304129036","22_15:0.03079323195947195","22_15:460","true"
"23","149.06699898276986","95.08809980733609","5.162772686933282","-0.3051589949103431","0.04300000000000004","0.0298","0.05620000000000003","4000","0.00025721261518919553","0.00025721261518919553","0.00025721261518919553","23_24:0.009393761326590921;23_22:0.06218553215255229","23_24:460;23_22:460","true"
"24","175.02513845279532","36.32681276395727","5.079770143146685","-0.3049082887390848","0.07050000000000001","0.0646","0.07640000000000002","4000","0.0008561066843646168","0.0008561066843646168","0.0008561066843646168","","","true"
"25","60.92103492912164","129.10370345588208","5.137402041599179","-0.305216134105694","0.016699999999999937","0.0184","0.015000000000000013","4000","0.0002781494301316644","0.0002781494301316644","0.0002781494301316644","25_24:0.09970400680319008","25_24:460","true"
"26","128.91045534211383","68.53275763853308","5.21351151799634","-0.304293884142608","0.01869999999999994","0.025399999999999978","0.012","4000","0.001084631544222597","0.001084631544222597","0.001084631544222597","26_16:0.03284157080444991;26_25:0.008525709767352813;26_27:0.010687682417330951","26_16:460;26_25:460;26_27:460","true"
"27","170.52532712877598","47.64393280153753","5.0332166878629465","-0.30601194047888275","0.01639999999999997","0.0196","0.01319999999999999","4000","0.00024282091377268047","0.00024282091377268047","0.00024282091377268047","","","true"
"28","110.00699580296904","70.20233028338082","5.208310477100235","-0.3044034463293366","0.0121","0.012399999999999967","0.0118","4000","0.00036605737872081825","0.00036605737872081825","0.00036605737872081825","28_27:0.013037096258790404","28_27:460","true"
"29","250.89144176326562","138.69027350973357","5.117361685664315","-0.30445898440859526","0.008299999999999974","0.0112","0.00539999999999996","4000","0.000188431181486125","0.000188431181486125","0.000188431181486125","29_28:0.007862775024265745;29_30:0.007046512668313215","29_28:460;29_30:460","true"
"30","148.41007566316293","47.834664338117385","5.030236825289939","-0.3065954745910495","0.07729999999999992","0.0708","0.08379999999999999","4000","0.00035822362078991266","0.00035822362078991266","0.00035822362078991266","30_31:0.010083064589446106","30_31:460","true"
"31","126.95209543406618","62.47500528976693","5.187517631153482","-0.3046622662694324","0.02739999999999998","0.0222","0.03259999999999996","4000","0.0004008630544517079","0.0004008630544517079","0.0004008630544517079","31_32:0.0161282938557947","31_32:460","true"
"32","101.97748124560852","114.50975593777703","5.067384264081257","-0.3051898215487422","0.04299999999999993","0.045399999999999996","0.0406","4000","0.01093375642226686","0.01093375642226686","0.01093375642226686","32_36:0.027074042471903842","32_36:460","true"
"33","123.70511345045647","172.41941813155978","5.143058311706866","-0.3048693512942489","0.012599999999999945","0.015199999999999991","0.01","4000","0.00033183285101301787","0.00033183285101301787","0.00033183285101301787","33_39:0.015725961574366842","33_39:460","true"
"34","132.57442633385378","53.153681134119026","5.110022583565167","-0.30524738246687383","0.08549999999999991","0.06779999999999997","0.1032","4000","0.0009174229344124912","0.0009174229344124912","0.0009174229344124912","34_24:0.018193910471346136","34_24:460","true"
"35","169.027790218012","46.464447871963664","5.265691509685503","-0.30290733373228534","0.009099999999999997","0.0116","0.00660000000000005","4000","0.00027067745607717547","0.00027067745607717547","0.00027067745607717547","35_47:0.01621621456241018;35_28:0.013901322466059268","35_47:460;35_28:460","true"
"36","157.71320974615122","171.01130968876137","4.987781371775685","-0.3066959215300392","0.01990000000000003","0.0252","0.0146","4000","0.0042259931771173355","0.0042259931771173355","0.0042259931771173355","36_51:0.009738458124751964","36_51:460","true"
"37","144.42617941918752","76.04539803584893","5.152275853563007","0","0.0796","0.1046","0.05459999999999998","4000","0.001032356584947275","0.001032356584947275","0.001032356584947275","37_38:0.03448226335902971","37_38:460","true"
"38","115.18473423944116","164.8361391157492","5.0557593417998925","-0.30678375599991753","0.1915","0.20320000000000005","0.1798","4000","0.0025890553947487947","0.0025890553947487947","0.0025890553947487947","38_39:0.014890624149788645","38_39:460","true"
"39","83.28872700601141","61.843153334192195","5.013694166991407","-0.30625339810279006","0.22860000000000003","0.238","0.2192","4000","0.00039978809256085296","0.00039978809256085296","0.00039978809256085296","","","true"
"40","195.87527214522567","179.6936944694035","4.913920715142678","-0.3085609423192856","0.012599999999999945","0.01859999999999995","0.0066","4000","0.00020974173037431655","0.00020974173037431655","0.00020974173037431655","40_41:0.01568695382568891;40_39:0.01052274879800369","40_41:460;40_39:460","true"
"41","167.13093873482097","240.82805616855995","4.8494357331747615","-0.3098668548576439","0.016699999999999937","0.0232","0.0102","4000","0.0009140201255565444","0.0009140201255565444","0.0009140201255565444","","","true"
"42","80.99148310746565","103.92455641450208","5.188863369167498","-0.3040822476358015","0.16260000000000008","0.1724","0.15280000000000005","4000","0.0010608426928255198","0.0010608426928255198","0.0010608426928255198","42_41:0.026728532458203946;42_43:0.02747226302859443","42_41:460;42_43:460","true"
"43","149.61900897565312","164.9141830318671","5.246135108467443","-0.3036193558615149","0.11250000000000004","0.11539999999999995","0.1096","4000","0.00026460344246041144","0.00026460344246041144","0.00026460344246041144","43_34:0.008174378348019928;43_44:0.009297802395989624","43_34:460;43_44:460","true"
"44","120.03389774573208","153.34907339955814","5.3868786921150615","-0.3017743712270534","0.033333333333333326","0.026666666666666616","0.04","4000","0.00034130147802301214","0.00034130147802301214","0.00034130147802301214","44_45:1","44_45:460","true"
"45","206.29991085183897","349.81032335055187","4.959528829662336","-0.3070850274320939","0.03833333333333333","0.030000000000000027","0.04666666666666667","4000","0.00016458109164478252","0.00016458109164478252","0.00016458109164478252","","","true"
"46","138.23391455490966","148.25912554862938","5.2200077433515455","-0.304174882340972","0.054200000000000026","0.034399999999999986","0.074","4000","0.000615720275090338","0.000615720275090338","0.000615720275090338","46_47:0.01953789780651735;46_45:0.008287213269475846","46_47:460;46_45:460","true"
"47","99.33158889413353","50.237831095492986","5.369647429309698","-0.3017349480846326","0.014000000000000012","0.0166","0.011399999999999966","4000","0.0005454922383372119","0.0005454922383372119","0.0005454922383372119","","","true"
"48","219.2892516967825","95.87352879120787","5.0428046957544055","-0.30576248822304464","0.41080000000000005","0.356","0.4656","4000","0.00048392426074734407","0.00048392426074734407","0.00048392426074734407","48_49:0.01167176339444928;48_47:1","48_49:460;48_47:460","true"
"49","107.69596387707769","39.23443149601752","5.148440389133512","-0.3053069944844609","0.07299999999999995","0.0352","0.11080000000000001","4000","0.0015541324169410441","0.0015541324169410441","0.0015541324169410441","","","true"
"50","276.19464429960607","22.812086213343942","5.07094642687621","-0.3057750505499329","0.0776","0.0458","0.10940000000000005","4000","0.0002782831229712625","0.0002782831229712625","0.0002782831229712625","50_49:0.011963065714245547","50_49:460","true"
"51","262.2949887348421","58.669793187204064","4.9138854502418186","-0.3079660761748167","0.12919999999999998","0.11680000000000001","0.1416","4000","0.00019242175853587454","0.00019242175853587454","0.00019242175853587454","51_50:0.008371486344670581","51_50:460","true"
"52","102.8444239253281","57.10472293185991","5.36504882312878","-0.30044977457403194","0.029300000000000104","0.0248","0.03380000000000005","4000","0.0003604338646047974","0.0003604338646047974","0.0003604338646047974","52_37:0.008760555998996389;52_56:0.02359128356072604","52_37:460;52_56:460","true"
"53","111.05565350510565","132.60299653372917","5.074424145605899","-0.3052511328138923","0.011500000000000066","0.0134","0.009600000000000053","4000","0.0003233653428212801","0.0003233653428212801","0.0003233653428212801","53_41:0.01497799547357584","53_41:460","true"
"54","215.20287425037966","160.92285772837118","5.126829684481994","-0.3044779129761831","0.016100000000000003","0.023","0.009199999999999986","4000","0.0014315689125357265","0.0014315689125357265","0.0014315689125357265","54_64:0.053450911639369075;54_45:0.0066535933741698194","54_64:460;54_45:460","true"
"55","87.54604032017473","53.25471795463392","5.271020737809654","-0.3032763331040358","0.014699999999999935","0.016599999999999948","0.0128","4000","0.0004275589459753346","0.0004275589459753346","0.0004275589459753346","55_49:0.01038149337476682;55_68:0.03328445486067305","55_49:460;55_68:460","true"
"56","163.7862552492902","157.9759275299974","5.095964740564669","-0.30564257393670535","0.03600000000000003","0.04959999999999998","0.0224","4000","0.00043679905196613927","0.00043679905196613927","0.00043679905196613927","56_57:0.025351574377674407","56_57:460","true"
"57","192.33884797537786","307.4111046916501","4.925843411799883","-0.3074875842721333","0.017400000000000082","0.0178","0.017000000000000015","4000","0.00034769098671229965","0.00034769098671229965","0.00034769098671229965","57_58:0.037467046608489235","57_58:460","true"
"58","191.43524956797097","150.145953477869","5.009302616049621","-0.3075458356243641","0.021199999999999997","0.039","0.0033999999999999586","4000","0.0030280960504642748","0.0030280960504642748","0.0030280960504642748","58_71:0.037207661500107625;58_59:0.06203734095311145","58_71:460;58_59:460","true"
"59","144.60700591678645","54.4057489082604","5.1198016614347726","-0.30485983269542327","0.022499999999999964","0.036599999999999966","0.0084","4000","0.0007417958972227423","0.0007417958972227423","0.0007417958972227423","","","true"
"60","106.51218603506408","150.5767248238725","5.214791409708345","-0.30377721484435294","0.04049999999999998","0.0458","0.03520000000000001","4000","0.0005318324664612664","0.0005318324664612664","0.0005318324664612664","60_53:0.013954595917069268;60_59:0.03374577958736191;60_61:0.011687627037515191","60_53:460;60_59:460;60_61:460","true"
"61","58.047003851192486","41.20190565933852","5.171609537897493","-0.29225208592658347","0.13260000000000005","0.1362","0.129","4000","0.0006260953635906807","0.0006260953635906807","0.0006260953635906807","","","true"
"62","270.9045480552337","71.54848925437662","5.041510964168905","-0.3062518169414769","0.07000000000000006","0.08779999999999999","0.0522","4000","0.0008156611252905365","0.0008156611252905365","0.0008156611252905365","62_63:0.007664769641351904;62_61:0.010382691912613679","62_63:460;62_61:460","true"
"63","96.72089618182916","73.28502925703235","5.189549238557702","-0.3136995182184117","0.08840000000000003","0.08660000000000001","0.0902","4000","0.0009278273042165677","0.0009278273042165677","0.0009278273042165677","","","true"
"64","24.133802102562974","19.660634467944696","5.22461690088199","-0.30441299234312613","0.07220000000000004","0.11399999999999999","0.0304","4000","0.005737926438687265","0.005737926438687265","0.005737926438687265","64_63:0.036996652597354934","64_63:460","true"
"65","112.20940687090773","67.50377604857344","5.271920992420199","-0.3025398263815699","0.014599999999999946","0.019000000000000017","0.0102","4000","0.0005264941096120531","0.0005264941096120531","0.0005264941096120531","65_64:0.05702571758169547;65_66:0.01247498358634097","65_64:460;65_66:460","true"
"66","106.81695398804833","123.41944214337138","5.071689383950001","-0.3059749752436012","0.01429999999999998","0.0172","0.011399999999999966","4000","0.00026196920443285386","0.00026196920443285386","0.00026196920443285386","66_73:0.008597696055777176","66_73:460","true"
"67","114.94608300264576","109.30267492801147","5.319085425451802","-0.3029821205381753","0.05469999999999997","0.0722","0.03720000000000001","4000","0.000754863812903849","0.000754863812903849","0.000754863812903849","67_66:0.08574090679811075;67_68:0.022170791331497103","67_66:460;67_68:460","true"
"68","53.305669661739365","47.734315394502495","5.224151448268176","-0.30256695991213484","0.08889999999999998","0.12519999999999998","0.0526","4000","0.007179000603603541","0.007179000603603541","0.007179000603603541","68_69:0.05899177558000862","68_69:460","true"
"69","61.7227377360284","71.9108606386537","5.146140732184396","-0.30370526767250344","0.05359999999999998","0.0958","0.0114","4000","0.006189924837553044","0.006189924837553044","0.006189924837553044","","","true"
"70","97.68015573614797","104.60817084237053","5.326654963273463","-0.3012282285505546","0.012499999999999956","0.016599999999999948","0.0084","4000","0.00042103269273448263","0.00042103269273448263","0.00042103269273448263","70_74:0.01444499639479499;70_69:0.0405514057993199","70_74:460;70_69:460","true"
"71","121.71247930567272","232.7760992410391","5.154999501724646","-0.30511262038090686","0.05369999999999997","0.050799999999999956","0.0566","4000","0.0002992498592238086","0.0002992498592238086","0.0002992498592238086","","","true"
"72","108.64424904640109","36.68601128872983","5.305616827041446","-0.3021441719291235","0.28090000000000004","0.0458","0.516","4000","0.0006405485860461399","0.0006405485860461399","0.0006405485860461399","72_81:0.037737859972514554;72_62:0.017172321250462613","72_81:460;72_62:460","true"
"73","162.5986644666459","195.38658362603007","5.226850188090822","-0.3038846445702912","0.017199999999999993","0.019","0.01539999999999997","4000","0.0002321389379934177","0.0002321389379934177","0.0002321389379934177","73_85:0.021028250394978465","73_85:460","true"
"74","80.89276364146167","42.86275258938188","5.1934677717375965","-0.303774761614907","0.009499999999999953","0.0146","0.0043999999999999595","4000","0.0004023180770651153","0.0004023180770651153","0.0004023180770651153","74_89:0.008382295756984404","74_89:460","true"
"75","143.19614351644188","135.03476502582564","5.037340735021581","-0.3059330745023566","0.011700000000000044","0.0146","0.00880000000000003","4000","0.0002418960328306981","0.0002418960328306981","0.0002418960328306981","","","true"
"76","143.4146519083584","66.3036458882502","5.141720833655309","-0.3054472251732113","0.014599999999999946","0.0158","0.013399999999999967","4000","0.00032310815485431536","0.00032310815485431536","0.00032310815485431536","76_77:0.02308533910930008;76_75:0.00785176365179957","76_77:460;76_75:460","true"
"77","184.93275319374743","294.3665322812221","5.068074729273663","-0.3065016012719818","0.07240000000000002","0.076","0.06879999999999997","4000","0.0006940061194885337","0.0006940061194885337","0.0006940061194885337","77_71:0.0205196540916176","77_71:460","true"
"78","139.49946320293253","87.2544568698992","5.307393117070584","-0.3022261836913243","0.036666666666666625","0.03","0.043333333333333335","4000","0.0004854055534963829","0.0004854055534963829","0.0004854055534963829","78_77:0.025997848058602085","78_77:460","true"
"79","185.06807190370623","220.0228407117534","5.161362717698309","-0.30484132049003226","0.08166666666666667","0.13333333333333333","0.030000000000000027","4000","0.00450240917407612","0.00450240917407612","0.00450240917407612","79_78:0.03700393913980629","79_78:460","true"
"80","192.25819185314148","214.8651489488172","5.061155434791831","-0.30633278442457745","0.031299999999999994","0.02959999999999996","0.033","4000","0.00023672939104925944","0.00023672939104925944","0.00023672939104925944","80_81:0.020058988718752807;80_79:0.10025520934355119","80_81:460;80_79:460","true"
"81","149.56479275371214","208.6857900028379","5.129539865398214","-0.3054137206902027","0.039100000000000024","0.05720000000000003","0.021","4000","0.0022065318340274546","0.0022065318340274546","0.0022065318340274546","81_82:0.06456606104694346","81_82:460","true"
"82","125.12836155339716","108.59919018398931","5.204473895916842","-0.30460666385650903","0.06099999999999994","0.08040000000000003","0.0416","4000","0.0007479996714124505","0.0007479996714124505","0.0007479996714124505","","","true"
"83","41.27487063857929","43.05326481230528","5.098455275701841","-0.3060631444921947","0.016000000000000014","0.025399999999999978","0.0066","4000","0.0006629867940514599","0.0006629867940514599","0.0006629867940514599","83_82:0.06670122587462712;83_92:0.11296685433539633","83_82:460;83_92:460","true"
"84","90.7379685232415","125.03115519497176","5.3220272202407","-0.3011670429572288","0.15459999999999996","0.22119999999999995","0.088","4000","0.0014706522008217236","0.0014706522008217236","0.0014706522008217236","84_83:0.02450169873098626","84_83:460","true"
"85","74.80346772755745","66.72349270310045","5.167093344891759","-0.30448267929959566","0.0685","0.0952","0.04179999999999995","4000","0.0007126760686372099","0.0007126760686372099","0.0007126760686372099","85_86:0.09355984591737865;85_84:0.030942558968178435","85_86:460;85_84:460","true"
"86","47.95125174705283","28.803636432688513","5.2595027350316395","-0.3020958630660552","0.19280000000000008","0.3154","0.0702","4000","0.056804339429706495","0.056804339429706495","0.056804339429706495","","","true"
"87","52.1714889226817","27.847185504439214","5.3041879079143515","-0.30200657345445225","0.17320000000000002","0.21399999999999997","0.1324","4000","0.006962419114461275","0.006962419114461275","0.006962419114461275","87_88:0.07702117089050955;87_86:0.11971861304990145","87_88:460;87_86:460","true"
"88","49.198962465106824","35.883059426840774","5.210678403047142","-0.3036051589132834","0.05889999999999995","0.09940000000000004","0.0184","4000","0.0012374227220081388","0.0012374227220081388","0.0012374227220081388","88_89:0.09977160197040606","88_89:460","true"
"89","94.6369586981932","73.68389324310382","5.1087122361571895","-0.3049805406315673","0.008599999999999941","0.012","0.005199999999999982","4000","0.0002146323417595436","0.0002146323417595436","0.0002146323417595436","","","true"
"90","126.79358366744688","113.95925308458638","5.081412092061255","-0.3059202148874973","0.07999999999999996","0.11333333333333329","0.04666666666666667","4000","0.0020978864304314025","0.0020978864304314025","0.0020978864304314025","90_75:0.06182124093342298","90_75:460","true"
"91","64.11812815881106","121.411426757913","5.258048640862598","-0.3040301866314355","0.09549999999999992","0.09799999999999998","0.093","4000","0.0017942242077318967","0.0017942242077318967","0.0017942242077318967","91_79:0.08736578834030678","91_79:460","true"
"92","41.00511807498353","32.729015331369","5.354052200690498","-0.3011812486799366","0.07269999999999999","0.08579999999999999","0.0596","4000","0.002008426195414539","0.002008426195414539","0.002008426195414539","92_102:0.0794653076624102","92_102:460","true"
"93","55.863811086904555","20.82497480527236","5.4036202181762665","-0.3006732556397184","0.03949999999999998","0.0544","0.024599999999999955","4000","0.0018368055973526233","0.0018368055973526233","0.0018368055973526233","93_106:0.03785738225725363;93_87:0.08432153460737384","93_106:460;93_87:460","true"
"94","40.98355320357606","30.88341206023794","5.221724203196711","-0.30365179722395735","0.05833333333333335","0.06666666666666665","0.05","4000","0.0008778546571203642","0.0008778546571203642","0.0008778546571203642","94_95:0.03431889537933444;94_90:1","94_95:460;94_90:460","true"
"95","104.47291410427908","99.8964439880155","5.295348703446683","-0.30253179203973657","0.3165","0.36519999999999997","0.2678","4000","0.0026611100751594723","0.0026611100751594723","0.0026611100751594723","","","true"
"96","118.11252234549126","17.529863132376633","5.404584245642317","-0.3001654036183122","0.0504","0.05120000000000002","0.0496","4000","0.00028551525058009386","0.00028551525058009386","0.00028551525058009386","96_109:0.015803847307017338;96_95:0.02667432230437572;96_97:0.016630173190102404","96_109:460;96_95:460;96_97:460","true"
"97","79.57612403305765","31.549135660088826","5.169744416679739","-0.3044385211665954","0.029299999999999993","0.0436","0.015000000000000013","4000","0.001526437890403","0.001526437890403","0.001526437890403","97_98:0.05769213759084332","97_98:460","true"
"98","42.45297883001628","49.66298639900354","5.028216686975926","-0.3064823887239176","0.2942","0.386","0.2024","4000","0.004144850983103304","0.004144850983103304","0.004144850983103304","98_91:0.06611876649999138","98_91:460","true"
"99","73.84637570035308","50.359323820233676","5.188544532373721","-0.30321931911198546","0.03859999999999997","0.05620000000000003","0.021","4000","0.0009297833404865281","0.0009297833404865281","0.0009297833404865281","99_98:0.09229523035742644","99_98:460","true"
"100","24.28760963063026","38.453017957301945","5.424496541888245","-0.2998178227118968","0.05830000000000002","0.08999999999999997","0.0266","4000","0.0019828977900213634","0.0019828977900213634","0.0019828977900213634","100_99:0.05009005972918523;100_110:0.04946829374831205","100_99:460;100_110:460","true"
"101","40.300440681581016","63.498303235069436","5.290943438363371","-0.30271601896977457","0.07430000000000003","0.1422","0.0064","4000","0.01005487089722037","0.01005487089722037","0.01005487089722037","101_100:0.06883691996142494","101_100:460","true"
"102","83.91021502535567","101.34793760390292","5.2246296016462335","-0.30335465187537386","0.09169999999999989","0.16679999999999995","0.0166","4000","0.008812047474655181","0.008812047474655181","0.008812047474655181","102_101:0.08983578815273636","102_101:460","true"
"103","63.598927492624505","67.25158422076056","5.1257315585347465","-0.3041784639807636","0.039100000000000024","0.05940000000000001","0.0188","4000","0.0016913343920500815","0.0016913343920500815","0.0016913343920500815","103_104:0.06921372146333077;103_102:0.20633106920163002","103_104:460;103_102:460","true"
"104","74.23243987101306","12.632590999570786","5.261885644317181","-0.3034725029218463","0.062000000000000055","0.0918","0.032200000000000006","4000","0.00542607334371822","0.00542607334371822","0.00542607334371822","104_111:0.07288866133559874;104_105:0.07920856890780564","104_111:460;104_105:460","true"
"105","84.83797930712436","48.06670279229755","5.1852122950128425","-0.3038942306967208","0.07333333333333336","0.08666666666666667","0.06","4000","0.0010989520880642215","0.0010989520880642215","0.0010989520880642215","105_106:0.1759753990014475","105_106:460","true"
"106","126.81596326371027","66.12003652615343","5.2651371933527","-0.3035961473516589","0.043333333333333335","0.06666666666666665","0.02","4000","0.002389110461700392","0.002389110461700392","0.002389110461700392","106_107:0.04700978607573267","106_107:460","true"
"107","60.31190733144801","82.85095260727864","5.376527923340988","-0.2995385636542149","0.02429999999999999","0.04359999999999997","0.005","4000","0.0038684402513037056","0.0038684402513037056","0.0038684402513037056","107_108:0.020857464624064043","107_108:460","true"
"108","120.24241656880517","55.39146728016091","5.462531221093446","-0.2989461503746931","0.01419999999999999","0.018000000000000016","0.0104","4000","0.00039692010305097117","0.00039692010305097117","0.00039692010305097117","108_112:0.007954491221901394","108_112:460","true"
"109","148.1172947155048","69.17295705710545","5.074215042016036","-0.3048374847466552","0.014000000000000012","0.0172","0.010800000000000032","4000","0.00027996967816558204","0.00027996967816558204","0.00027996967816558204","109_114:0.013267295723627143","109_114:460","true"
"110","38.61739436398984","31.516460705922395","5.083593501135957","-0.3045801746559086","0.10609999999999997","0.13239999999999996","0.0798","4000","0.00480801696649486","0.00480801696649486","0.00480801696649486","","","true"
"111","34.92802763181842","24.779984823134512","5.32679117309865","-0.30254270003627104","0.06000000000000005","0.09219999999999995","0.0278","4000","0.0018836432522428604","0.0018836432522428604","0.0018836432522428604","111_122:0.19669901787193256","111_122:460","true"
"112","103.77007102529116","119.53358004471306","5.35299521805641","-0.30030403321008775","0.009199999999999986","0.0112","0.007199999999999984","4000","0.00020760039337773084","0.00020760039337773084","0.00020760039337773084","112_126:0.00955058900162381","112_126:460","true"
"113","284.56457813699956","248.91296717409406","5.181819888576","-0.30447465160133247","0.02410000000000001","0.02100000000000002","0.0272","4000","0.00025133053276777393","0.00025133053276777393","0.00025133053276777393","113_114:0.011806043756602769","113_114:460","true"
"114","87.10415905811774","101.81255043552935","5.118259314975372","-0.3045043942846206","0.042100000000000026","0.06479999999999997","0.0194","4000","0.0006770753217860176","0.0006770753217860176","0.0006770753217860176","","","true"
"115","182.2938276499524","91.32543171839349","5.230873988427193","-0.3029742067992513","0.008599999999999941","0.012199999999999989","0.005","4000","0.00027387864189885","0.00027387864189885","0.00027387864189885","115_114:0.011965125029466062","115_114:460","true"
"116","102.72384906280891","161.87979606715706","5.345436834847434","-0.30079338892536006","0.022599999999999953","0.0092","0.03600000000000003","4000","0.000233568367169933","0.000233568367169933","0.000233568367169933","116_117:0.006684475185836147;116_115:0.008389752619391788","116_117:460;116_115:460","true"
"117","123.82612482153537","140.91526990629777","5.2644749067189505","-0.3019670571929324","0.03289999999999993","0.0514","0.0144","4000","0.0025230168884982475","0.0025230168884982475","0.0025230168884982475","117_118:0.026524187224042123","117_118:460","true"
"118","48.6471260974608","34.69321764680044","5.20736680586939","-0.3041092555021294","0.05666666666666664","0.09999999999999998","0.013333333333333334","4000","0.0017748248897740623","0.0017748248897740623","0.0017748248897740623","118_119:0.057340673578800266;118_110:0.03715517164167573","118_119:460;118_110:460","true"
"119","90.35042042808193","65.88697536246256","5.256736179076152","-0.3228499676351068","0.05666666666666664","0.08333333333333333","0.030000000000000027","4000","0.0013064108050856137","0.0013064108050856137","0.0013064108050856137","119_120:0.09000469106380353","119_120:460","true"
"120","133.97624894542125","171.08567803441233","5.112045395713225","0","0.01200000000000001","0.015599999999999947","0.0084","4000","0.0004066723689004439","0.0004066723689004439","0.0004066723689004439","","","true"
"121","60.857114516871114","70.57786422625516","5.300726729351474","-0.3028626356542151","0.04049999999999998","0.06640000000000001","0.0146","4000","0.0031306254495620262","0.0031306254495620262","0.0031306254495620262","121_122:0.048196327519610144;121_120:0.03095736865940582","121_122:460;121_120:460","true"
"122","47.23439349238266","71.23689156527881","5.173810026819259","-0.30345829244280487","0.08420000000000005","0.12760000000000005","0.0408","4000","0.0017815877822324497","0.0017815877822324497","0.0017815877822324497","","","true"
"123","144.97084262862066","68.16579551640191","5.3934421649390485","-0.30029034127711757","0.020399999999999974","0.0162","0.024599999999999955","4000","0.00026594727983670496","0.00026594727983670496","0.00026594727983670496","123_124:0.008644204230730285;123_122:0.022084660670650097","123_124:460;123_122:460","true"
"124","184.87733803188266","128.3972468625766","5.197651203870319","-0.3029580216668029","0.011200000000000099","0.014800000000000035","0.0076","4000","0.0002405588913684329","0.0002405588913684329","0.0002405588913684329","","","true"
"125","160.59039677525118","54.110741707573226","5.299289704066241","-0.3022819891806795","0.04530000000000001","0.04620000000000002","0.0444","4000","0.0007753587621927749","0.0007753587621927749","0.0007753587621927749","125_124:0.018709700198512785","125_124:460","true"
"126","116.08004660270022","67.72736755251267","5.26681885424776","-0.3019690842547404","0.03200000000000003","0.03739999999999999","0.0266","4000","0.00075809246056233","0.00075809246056233","0.00075809246056233","126_125:0.01254643506579825","126_125:460","true"

==> figure/data/ibm_kyoto_calibrations_2024-05-21T22_54_52Z.csv <==
"Qubit","T1 (us)","T2 (us)","Frequency (GHz)","Anharmonicity (GHz)","Readout assignment error ","Prob meas0 prep1 ","Prob meas1 prep0 ","Readout length (ns)","ID error ","√x (sx) error ","Pauli-X error ","ECR error ","Gate time (ns)","Operational"
"0","109.73062691049098","23.45038153841422","4.908332533994438","-0.30802879619250306","0.2157","0.1912","0.24019999999999997","1400","0.0004708715763861501","0.0004708715763861501","0.0004708715763861501","0_14:0.013723982384490435","0_14:660","true"
"1","107.57531398286669","79.93132143266178","4.855712780925462","0","0.08889999999999998","0.05820000000000003","0.1196","1400","0.0003550284728763159","0.0003550284728763159","0.0003550284728763159","1_2:0.010338707948606085;1_0:0.01667811046270659","1_2:660;1_0:660","true"
"2","147.5206510680083","41.69864707288148","4.733152414620539","-0.310921510038521","0.008099999999999996","0.01","0.006199999999999983","1400","0.00041543182916404224","0.00041543182916404224","0.00041543182916404224","","","true"
"3","182.4017482902246","44.406004217126004","4.819861239490383","-0.31055400749501577","0.15100000000000002","0.1384","0.16359999999999997","1400","0.0003864377721668759","0.0003864377721668759","0.0003864377721668759","3_2:0.012050028978423666","3_2:660","true"
"4","241.43456804412878","63.836254885354045","4.854352745339623","-0.3104251428610955","0.04719999999999991","0.0468","0.047599999999999976","1400","0.00019682633325222116","0.00019682633325222116","0.00019682633325222116","4_5:0.006115519186902979;4_3:0.011377116182514718","4_5:660;4_3:660","true"
"5","219.4249236582064","281.8072921105788","4.7282974565509805","-0.31070316004789056","0.021399999999999975","0.0292","0.013599999999999945","1400","0.000175543622762592","0.000175543622762592","0.000175543622762592","","","true"
"6","335.033088155792","350.72022341215273","4.782679849155577","-0.3101479366401487","0.012899999999999912","0.012199999999999989","0.0136","1400","0.00011313756860818975","0.00011313756860818975","0.00011313756860818975","6_5:0.004767520490467025","6_5:660","true"
"7","109.65751239572619","100.08545323156217","4.943903598148386","-0.30797908696999415","0.009200000000000097","0.012800000000000034","0.0056","1400","0.0002614390411720121","0.0002614390411720121","0.0002614390411720121","7_6:0.006096552101029107","7_6:660","true"
"8","212.5185871459933","114.684933690755","5.169271746703078","-0.30532288751293507","0.027100000000000013","0.006800000000000028","0.0474","1400","0.0002456521177472179","0.0002456521177472179","0.0002456521177472179","8_16:0.006013695749919196;8_9:0.009012824528972702;8_7:0.008895603160107984","8_16:660;8_9:660;8_7:660","true"
"9","323.8931682251715","195.15103302766443","4.935708051475016","-0.3087418835690171","0.011099999999999999","0.014800000000000035","0.0074","1400","0.0001086522534584839","0.0001086522534584839","0.0001086522534584839","9_10:0.003946713082330189","9_10:660","true"
"10","177.99971512735834","53.20962039207848","4.838628449867947","-0.3096646730469453","0.01869999999999994","0.0224","0.015000000000000013","1400","0.000175259373238033","0.000175259373238033","0.000175259373238033","","","true"
"11","175.3957181282734","207.39469987913785","5.0854576334608455","-0.3050776109376745","0.008899999999999908","0.008399999999999963","0.0094","1400","0.00021103169566175946","0.00021103169566175946","0.00021103169566175946","11_10:0.006507453134060426;11_12:0.005134687007345706","11_10:660;11_12:660","true"
"12","315.58433061671946","122.81084095775344","4.952374981995488","-0.30810724962598846","0.0052000000000000934","0.005800000000000027","0.0046","1400","0.00010493097451087304","0.00010493097451087304","0.00010493097451087304","12_13:0.0038151068110535147","12_13:660","true"
"13","245.29589213238177","293.9804454939652","4.8590955521268535","-0.30860385163457754","0.0035000000000000586","0.0052","0.0018000000000000238","1400","0.00011582694478332411","0.00011582694478332411","0.00011582694478332411","","","true"
"14","201.37097422860057","107.11342211048034","4.941689114097826","-0.30814064645232675","0.12329999999999997","0.131","0.1156","1400","0.0006749335053261101","0.0006749335053261101","0.0006749335053261101","","","true"
"15","252.23242450596277","100.34966768925332","4.965352503192899","-0.3080668314927571","0.019499999999999962","0.006399999999999961","0.0326","1400","0.00017059642292397356","0.00017059642292397356","0.00017059642292397356","15_4:0.004596388099647797","15_4:660","true"
"16","258.79732627373903","100.83493461706787","4.989457098182824","-0.3069834589708202","0.006199999999999983","0.007399999999999962","0.005","1400","0.00015291621168984101","0.00015291621168984101","0.00015291621168984101","16_26:0.0030079348613017143","16_26:660","true"
"17","260.97808857431795","129.43452654854622","5.049576785843426","-0.30571640293551305","0.008399999999999963","0.008","0.00880000000000003","1400","0.0001803334675096631","0.0001803334675096631","0.0001803334675096631","17_12:0.0047553703773098865;17_30:0.006806466871152078","17_12:660;17_30:660","true"
"18","346.9467325232654","246.5038253976119","4.840978473044765","-0.3096077351106761","0.12650000000000006","0.15139999999999998","0.1016","1400","0.0004288727312812249","0.0004288727312812249","0.0004288727312812249","18_14:0.017710331410862867;18_19:0.013160779835512615","18_14:660;18_19:660","true"
"19","246.05876799386425","83.29425506176824","4.79867386160275","-0.3104821396810917","0.027100000000000013","0.03400000000000003","0.0202","1400","0.00020502549911737182","0.00020502549911737182","0.00020502549911737182","19_20:0.006241314108243329","19_20:660","true"
"20","292.4685151586538","40.24037134303886","4.731348471148525","-0.31047494487913385","0.015800000000000036","0.013599999999999945","0.018","1400","0.0003501829623479524","0.0003501829623479524","0.0003501829623479524","","","true"
"21","288.26918588504157","14.923323285966607","4.832541201639602","0","0.023800000000000043","0.017000000000000015","0.0306","1400","0.0006031593571240554","0.0006031593571240554","0.0006031593571240554","21_20:0.014906883584539843","21_20:660","true"
"22","103.73696508523497","6.398307115860285","4.90708791908106","-0.30856749090002245","0.03370000000000006","0.028","0.03939999999999999","1400","0.00209488415983898","0.00209488415983898","0.00209488415983898","22_15:0.04445937204550862;22_21:0.04383913115509583;22_23:0.04018544888212505","22_15:660;22_21:660;22_23:660","true"
"23","370.9808451684374","145.99859676209297","4.811719311517344","-0.3094726717794881","0.005099999999999993","0.0058","0.0043999999999999595","1400","0.00015639957385901187","0.00015639957385901187","0.00015639957385901187","23_24:0.009594807806522554","23_24:660","true"
"24","105.40422411646351","39.36496507334692","4.871862440929709","-0.30790006764434125","0.025500000000000078","0.0262","0.024800000000000044","1400","0.0004451780717026102","0.0004451780717026102","0.0004451780717026102","","","true"
"25","191.15790935826485","189.47228065748791","4.910016260645465","-0.30925101024744756","0.05600000000000005","0.05740000000000001","0.0546","1400","0.00017608283537079818","0.00017608283537079818","0.00017608283537079818","25_26:0.004165011820165099;25_24:0.011437987044118303","25_26:660;25_24:660","true"
"26","305.70953069059215","304.7396342520543","4.806387515120665","-0.31034255181494474","0.006000000000000005","0.00660000000000005","0.0054","1400","0.00012925037171618382","0.00012925037171618382","0.00012925037171618382","","","true"
"27","252.9100858119496","163.47145153783003","4.894981424750535","-0.307954839764002","0.006599999999999939","0.007000000000000006","0.0062","1400","0.00020468655422122445","0.00020468655422122445","0.00020468655422122445","27_28:0.00677646825974465;27_26:0.004392194215064177","27_28:660;27_26:660","true"
"28","70.44424027182137","36.389178150199974","4.962320844715626","-0.30771223614216503","0.0262","0.013000000000000012","0.0394","1400","0.00024833560530032226","0.00024833560530032226","0.00024833560530032226","28_35:0.007980572564298072;28_29:0.006598167918850539","28_35:660;28_29:660","true"
"29","188.89981159525684","126.10499715268897","5.080066779064525","-0.3048318156702597","0.02849999999999997","0.03939999999999999","0.0176","1400","0.00034853414311005707","0.00034853414311005707","0.00034853414311005707","","","true"
"30","183.87588850921904","161.2008352285486","5.1647124177969115","-0.30510529029941497","0.019100000000000006","0.010600000000000054","0.0276","1400","0.00025460722421239985","0.00025460722421239985","0.00025460722421239985","30_31:0.02886110686040466;30_29:0.028355179022642063","30_31:660;30_29:660","true"
"31","285.5327541666625","98.06506602249152","5.085542716502482","-0.3057061663856436","0.00880000000000003","0.008","0.009600000000000053","1400","0.000240023563448882","0.000240023563448882","0.000240023563448882","31_32:0.006301278274314759","31_32:660","true"
"32","163.61254213306475","166.75559705197895","5.022222191972253","0","0.00869999999999993","0.0072","0.010199999999999987","1400","0.00015749164595947824","0.00015749164595947824","0.00015749164595947824","32_36:0.005082793644492517","32_36:660","true"
"33","150.88481699884917","10.370500651804642","4.959642076121304","-0.3075487407153897","0.049699999999999966","0.0408","0.058599999999999985","1400","0.0018458773089127783","0.0018458773089127783","0.0018458773089127783","33_39:0.09086602856247865;33_20:0.030823713721333162","33_39:660;33_20:660","true"
"34","231.5165781356184","78.52842149980611","4.931390398144881","-0.3084054113323345","0.040899999999999936","0.0474","0.0344","1400","0.0003209965365964363","0.0003209965365964363","0.0003209965365964363","34_43:0.00557730286422034;34_24:0.01137489555326418","34_43:660;34_24:660","true"
"35","288.84962205491655","177.64113358092754","4.843736944070761","-0.3092847920533732","0.009800000000000031","0.0064","0.01319999999999999","1400","0.00014312806805080307","0.00014312806805080307","0.00014312806805080307","","","true"
"36","275.1017801688953","62.94302597783254","4.817559925161552","-0.3089418385345105","0.006099999999999994","0.00539999999999996","0.0068","1400","0.00021550676171499795","0.00021550676171499795","0.00021550676171499795","","","true"
"37","136.64243337439294","96.24813012136616","4.99224265641772","-0.3064620779929224","0.1894","0.1718","0.20699999999999996","1400","0.0006764794143618089","0.0006764794143618089","0.0006764794143618089","37_38:0.007941378986730613","37_38:660","true"
"38","218.47874900477578","127.92700808004433","4.90211076617716","-0.30920867079602293","0.028899999999999926","0.03720000000000001","0.0206","1400","0.00016812510073268872","0.00016812510073268872","0.00016812510073268872","38_39:0.05663928818767475","38_39:660","true"
"39","109.85704638475556","98.5201091066527","4.791179022457456","-0.31023418400882685","0.061899999999999955","0.06","0.06379999999999997","1400","0.007118623351375361","0.007118623351375361","0.007118623351375361","39_40:0.009590781055020453","39_40:660","true"
"40","225.22989285757524","41.27131146928142","4.919600831687636","-0.3085921421297084","0.007800000000000029","0.0043999999999999595","0.0112","1400","0.0001788440617802589","0.0001788440617802589","0.0001788440617802589","40_41:0.0054164931247834","40_41:660","true"
"41","198.6910794844089","61.75045079168198","4.737735292846977","-0.31209532492765457","0.008599999999999941","0.009000000000000008","0.0082","1400","0.00039129867738572314","0.00039129867738572314","0.00039129867738572314","","","true"
"42","233.4112702359933","9.677165501683275","4.834957901415729","-0.310463699475195","0.006099999999999994","0.009000000000000008","0.0032","1400","0.00024334886171286022","0.00024334886171286022","0.00024334886171286022","42_41:0.006065276734361497","42_41:660","true"
"43","298.9779779716743","208.84167138297224","4.7492081379383215","0","0.01319999999999999","0.0132","0.01319999999999999","1400","0.00013222347285345043","0.00013222347285345043","0.00013222347285345043","43_42:0.004052547466569717","43_42:660","true"
"44","281.89490961903937","203.14438740117708","4.93573271699941","-0.3084154153807749","0.006699999999999928","0.007000000000000006","0.0064","1400","0.00016663061676619112","0.00016663061676619112","0.00016663061676619112","44_43:0.004559186131456422;44_45:0.008715688625268225","44_43:660;44_45:660","true"
"45","214.49277624862924","174.8002389925348","4.715841201097281","-0.31153069462909244","0.009800000000000031","0.014399999999999968","0.0052","1400","0.000463359715318693","0.000463359715318693","0.000463359715318693","","","true"
"46","364.54359849562496","452.019864732379","4.80362020266829","-0.31099096161556306","0.010199999999999987","0.012","0.008399999999999963","1400","0.00014799259752525456","0.00014799259752525456","0.00014799259752525456","46_45:0.007831071202569623","46_45:660","true"
"47","96.23942517114642","31.00785070585553","4.93838996183815","-0.3085997970326283","0.05020000000000002","0.049","0.0514","1400","0.000407481225000022","0.000407481225000022","0.000407481225000022","47_35:0.008123461836946566;47_46:0.006664964037080584","47_35:660;47_46:660","true"
"48","190.39500261111252","150.5124857582322","5.002112301597113","-0.30678424497861567","0.03200000000000003","0.020399999999999974","0.0436","1400","0.00018910653512311458","0.00018910653512311458","0.00018910653512311458","48_47:0.006731291753482249","48_47:660","true"
"49","140.3711804697214","67.09823574339532","5.129184946493088","-0.3055147846356721","0.011200000000000099","0.0128","0.009600000000000053","1400","0.0003719495939419361","0.0003719495939419361","0.0003719495939419361","49_55:0.01148551860247457;49_48:0.00915848878288894","49_55:660;49_48:660","true"
"50","124.45327023852157","93.11103476545921","5.2086058959657535","-0.3039988036396967","0.007399999999999962","0.009399999999999964","0.0054","1400","0.0006476910043561242","0.0006476910043561242","0.0006476910043561242","50_51:0.011364953696177932;50_49:0.015224331884821585","50_51:660;50_49:660","true"
"51","218.24419374609883","118.64421624346105","5.000650453321342","-0.30651886924374455","0.022299999999999986","0.0112","0.033399999999999985","1400","0.00030455821876549874","0.00030455821876549874","0.00030455821876549874","51_36:0.006233399068566153","51_36:660","true"
"52","183.03469663438676","222.29739117805184","5.07818408320362","-0.3052743715047022","0.011299999999999977","0.012399999999999967","0.0102","1400","0.0002839701588091227","0.0002839701588091227","0.0002839701588091227","52_37:0.008682243143072033","52_37:660","true"
"53","304.5210285540938","235.35908498201331","4.791116608730215","-0.309503544676941","0.010000000000000009","0.0108","0.009199999999999986","1400","0.00018690223864206362","0.00018690223864206362","0.00018690223864206362","53_60:0.008169973230622463;53_41:0.0053120175444942574","53_60:660;53_41:660","true"
"54","235.33888618058998","308.7536929574693","4.829791223051633","0","0.01200000000000001","0.012","0.01200000000000001","1400","0.00018036968095254383","0.00018036968095254383","0.00018036968095254383","54_64:0.005827748714321707;54_45:0.008541941672762093","54_64:660;54_45:660","true"
"55","217.41796500467058","195.55121967850272","5.07099679743103","-0.30605310116096796","0.009199999999999986","0.0124","0.006000000000000005","1400","0.0003012698336780068","0.0003012698336780068","0.0003012698336780068","55_68:0.00683680922135349","55_68:660","true"
"56","228.1461836123986","62.76626524545966","4.8551359145719015","-0.3089929809752174","0.016100000000000003","0.0186","0.013599999999999945","1400","0.0006967040685667079","0.0006967040685667079","0.0006967040685667079","56_52:0.0077528885814034665","56_52:660","true"
"57","229.34044125150956","60.46611250065923","4.977830896792755","-0.3071042767500919","0.13390000000000002","0.11880000000000002","0.149","1400","0.0010914126384586015","0.0010914126384586015","0.0010914126384586015","57_56:0.05776750130059696;57_58:0.03468297580712401","57_56:660;57_58:660","true"
"58","146.6393234620279","57.2970917426995","4.927631824797429","-0.3087727098213404","0.04149999999999998","0.0378","0.04520000000000002","1400","0.0009104388999842922","0.0009104388999842922","0.0009104388999842922","","","true"
"59","210.78036298778676","30.104824850643976","4.836562113225057","-0.30870851919220194","0.006199999999999983","0.0066","0.005800000000000027","1400","0.00021745173252291444","0.00021745173252291444","0.00021745173252291444","59_58:0.0052640068357500125;59_60:0.005296692122545382","59_58:660;59_60:660","true"
"60","303.0074974497737","230.29570458948325","4.947948118309061","-0.30751443780574855","0.008399999999999963","0.00880000000000003","0.008","1400","0.0002923978243270688","0.0002923978243270688","0.0002923978243270688","","","true"
"61","280.14308405222977","98.49058190194253","5.005344058163785","-0.30759850811320055","0.018100000000000005","0.014800000000000035","0.0214","1400","0.0001684827997253882","0.0001684827997253882","0.0001684827997253882","61_60:0.004302543074831605","61_60:660","true"
"62","221.65941612113187","152.7290735304972","4.899106890351267","-0.30870494477533716","0.011600000000000055","0.0056","0.01759999999999995","1400","0.00016168217341696684","0.00016168217341696684","0.00016168217341696684","62_61:0.00468394944567635;62_63:0.007422079611340809","62_61:660;62_63:660","true"
"63","307.85100211026884","23.127463007191416","5.044158993736453","-0.3053361600218257","0.010000000000000009","0.008","0.01200000000000001","1400","0.0003445100966514118","0.0003445100966514118","0.0003445100966514118","63_64:0.007295193760900681","63_64:660","true"
"64","134.36383239866532","148.91981420589187","4.948831785073383","-0.3081231121571439","0.006799999999999917","0.007399999999999962","0.0062","1400","0.0002488414454966314","0.0002488414454966314","0.0002488414454966314","64_65:0.012374072769017225","64_65:660","true"
"65","165.38522416439514","148.87111452896877","5.021197052583316","-0.3064257446494279","0.008299999999999974","0.011600000000000055","0.005","1400","0.0004995904971335745","0.0004995904971335745","0.0004995904971335745","65_66:0.009265563802446614","65_66:660","true"
"66","195.56380420001452","223.35356370428022","4.883697979150994","-0.3085434849853796","0.019300000000000095","0.01880000000000004","0.0198","1400","0.00026662978366349174","0.00026662978366349174","0.00026662978366349174","","","true"
"67","218.75161450265017","209.27851979604594","5.07022205352151","-0.3064385514672985","0.013700000000000045","0.013599999999999945","0.0138","1400","0.0003024623964264935","0.0003024623964264935","0.0003024623964264935","67_68:0.005539810376179927;67_66:0.011046178518049066","67_68:660;67_66:660","true"
"68","278.4966919456196","40.54877210058442","4.968564883221059","-0.30732510773315325","0.06499999999999995","0.0596","0.07040000000000002","1400","0.00021421808037344454","0.00021421808037344454","0.00021421808037344454","68_69:0.010702754132910886","68_69:660","true"
"69","222.9309022945483","43.714010633479596","4.927512643101799","-0.3068374303910223","0.06769999999999998","0.0806","0.05479999999999996","1400","0.0006481169227821554","0.0006481169227821554","0.0006481169227821554","","","true"
"70","256.80261595784725","124.65623915739378","5.046873233087487","-0.3056680769900874","0.010599999999999943","0.011","0.010199999999999987","1400","0.00014107531227811504","0.00014107531227811504","0.00014107531227811504","70_69:0.007707683408939042","70_69:660","true"
"71","242.59964702564244","222.16907667642448","4.779715918801826","-0.31073244529720223","0.06499999999999995","0.07666666666666666","0.05333333333333334","1400","0.00022854323737732211","0.00022854323737732211","0.00022854323737732211","71_58:0.007793732485465749","71_58:660","true"
"72","210.78226054671532","234.45700325571622","5.026852339111934","-0.3060343398401531","0.01419999999999999","0.012","0.01639999999999997","1400","0.0002534122312989821","0.0002534122312989821","0.0002534122312989821","72_62:0.011454024782356742","72_62:660","true"
"73","242.6473678110143","49.198533132131196","4.797721131480689","-0.30947052123505503","0.0031000000000001027","0.0036","0.0026000000000000467","1400","0.0001370432162882043","0.0001370432162882043","0.0001370432162882043","73_66:0.0036825131766720087;73_85:0.004288479521758898","73_66:660;73_85:660","true"
"74","172.203673705709","285.3998524713475","5.115360123364322","-0.30505875282277195","0.006699999999999928","0.007","0.006399999999999961","1400","0.00016537220132864785","0.00016537220132864785","0.00016537220132864785","74_70:0.004609320801332056","74_70:660","true"
"75","122.5153715619875","100.54999237582994","4.704556278706334","-0.3080059575647261","0.032399999999999984","0.0378","0.027000000000000024","1400","0.00016881759805211486","0.00016881759805211486","0.00016881759805211486","75_90:0.055046430828392584","75_90:660","true"
"76","235.99734636306138","74.04757901417616","4.956854681270968","-0.3078830819026628","0.14880000000000004","0.17759999999999998","0.12","1400","0.03566095899302389","0.03566095899302389","0.03566095899302389","76_75:0.0889891199624358;76_77:0.15787847854496362","76_75:660;76_77:660","true"
"77","222.92801627008387","17.76622211970284","5.073062398389805","-0.3072387981592113","0.18666666666666665","0.21666666666666667","0.15666666666666668","1400","0.013873684704143087","0.013873684704143087","0.013873684704143087","77_71:0.043859732391647394;77_78:0.025374779993080437","77_71:660;77_78:660","true"
"78","321.36663807093237","85.90542039729301","4.818710130332072","-0.30994690391168395","0.018333333333333313","0.023333333333333334","0.013333333333333308","1400","0.0003312808967398145","0.0003312808967398145","0.0003312808967398145","","","true"
"79","235.67694886651157","44.14452921709032","4.874415242136876","-0.3086825807394473","0.012199999999999989","0.009000000000000008","0.0154","1400","0.0005133843589839662","0.0005133843589839662","0.0005133843589839662","79_78:0.022334532782136346;79_91:0.009545500432346116","79_78:660;79_91:660","true"
"80","229.36472650414782","232.10201346215828","4.921262671199147","-0.3087617805698333","0.02180000000000004","0.02059999999999995","0.023","1400","0.0002903053710710299","0.0002903053710710299","0.0002903053710710299","80_79:0.010020592024980818","80_79:660","true"
"81","198.8950571436955","27.761614559454358","5.076165152670009","-0.3059902937064216","0.016000000000000014","0.0178","0.01419999999999999","1400","0.00048368538317114973","0.00048368538317114973","0.00048368538317114973","81_72:0.019805659083182908;81_80:0.01255793197269281","81_72:660;81_80:660","true"
"82","223.19049245590375","177.6453060833046","5.127966471545863","-0.3059024252346668","0.0039000000000000146","0.0050000000000000044","0.0028","1400","0.0001565692604624696","0.0001565692604624696","0.0001565692604624696","82_81:0.012342284733835057;82_83:0.006101046826398199","82_81:660;82_83:660","true"
"83","227.64257451131454","331.83533374076","5.000438124225274","-0.30774331654431775","0.015100000000000002","0.022399999999999975","0.0078","1400","0.00018842418794518212","0.00018842418794518212","0.00018842418794518212","83_92:0.016840716597148253","83_92:660","true"
"84","247.69321244502038","210.7914961524689","5.063344673511685","-0.3054053389883266","0.0121","0.010800000000000032","0.0134","1400","0.00040274822925350244","0.00040274822925350244","0.00040274822925350244","84_83:0.006518471746298243;84_85:0.004573785309791467","84_83:660;84_85:660","true"
"85","309.0799373570283","62.761649041696906","4.9597819701040535","-0.3086584050434344","0.0051000000000001044","0.0036000000000000476","0.0066","1400","0.0001483646390473342","0.0001483646390473342","0.0001483646390473342","","","true"
"86","228.03246671344883","234.62346445609214","4.890551920576726","-0.3080179544636208","0.015100000000000002","0.016000000000000014","0.0142","1400","0.0007455921305279311","0.0007455921305279311","0.0007455921305279311","86_85:0.006918138023000259","86_85:660","true"
"87","54.038026731379404","57.7674371198565","5.007288622021533","-0.30727417970034343","0.04580000000000006","0.0476","0.04400000000000004","1400","0.00032842208183506946","0.00032842208183506946","0.00032842208183506946","87_93:0.019710103630681763;87_86:0.010078737194796183","87_93:660;87_86:660","true"
"88","138.77862454119816","106.87900003770912","5.124706169797373","-0.30513956652283136","0.005299999999999971","0.006399999999999961","0.0042","1400","0.00027591106322367634","0.00027591106322367634","0.00027591106322367634","88_87:0.009487512209462784","88_87:660","true"
"89","167.1236275070762","178.14066520786338","4.952149966252955","-0.3076426637404077","0.006699999999999928","0.00539999999999996","0.008","1400","0.0001640357780818116","0.0001640357780818116","0.0001640357780818116","89_88:0.010848426070346279;89_74:0.009802100061578417","89_88:660;89_74:660","true"
"90","299.611650760311","33.780034623619116","4.810494903275441","-0.3082391225919807","0.13430000000000009","0.12560000000000004","0.143","1400","0.01636050527522249","0.01636050527522249","0.01636050527522249","","","true"
"91","248.80747102398706","196.21732125784277","4.947285949357893","-0.3079668340325644","0.06879999999999997","0.06520000000000004","0.0724","1400","0.0005014731405895693","0.0005014731405895693","0.0005014731405895693","","","true"
"92","244.4667852806498","33.1442100906964","4.950724626661789","-0.3070505548632392","0.01429999999999998","0.0156","0.013000000000000012","1400","0.0005617627776845258","0.0005617627776845258","0.0005617627776845258","","","true"
"93","261.2646859971301","47.10003503836481","4.967030347026297","-0.3069267410791827","0.06740000000000002","0.0546","0.08020000000000005","1400","0.00032614746289151716","0.00032614746289151716","0.00032614746289151716","93_106:0.012028727769200442","93_106:660","true"
"94","110.09130787664779","132.51824942600564","5.177815961275985","-0.30317123921316275","0.016000000000000014","0.0142","0.017800000000000038","1400","0.00033299564276785505","0.00033299564276785505","0.00033299564276785505","94_95:0.007006546374348832;94_90:1","94_95:660;94_90:660","true"
"95","276.7934636154687","38.53698242393952","4.939292429823482","-0.30789649260055885","0.0049000000000000155","0.0058","0.0040000000000000036","1400","0.0005442089499571249","0.0005442089499571249","0.0005442089499571249","","","true"
"96","143.31577658488325","120.7275239256277","5.163127528618537","-0.3039062877211832","0.01749999999999996","0.0174","0.01759999999999995","1400","0.0006428600637995163","0.0006428600637995163","0.0006428600637995163","96_109:0.00697676581436088;96_97:0.00907302468104243;96_95:0.008451358137096493","96_109:660;96_97:660;96_95:660","true"
"97","180.9404476366315","100.61891680975758","5.215904008064057","-0.30421641368155056","0.024499999999999966","0.01739999999999997","0.0316","1400","0.0004841536441816588","0.0004841536441816588","0.0004841536441816588","97_98:0.019440773171378656","97_98:660","true"
"98","252.4767880732068","13.461470963846795","5.09213301247098","-0.30617426439129974","0.06630000000000003","0.037799999999999945","0.0948","1400","0.000599811209546499","0.000599811209546499","0.000599811209546499","98_91:0.023003811018943637;98_99:0.011381878660212619","98_91:660;98_99:660","true"
"99","233.00745126621726","217.530878168318","4.799705160350983","-0.30908053958968884","0.01079999999999992","0.01419999999999999","0.0074","1400","0.00032135446317259895","0.00032135446317259895","0.00032135446317259895","99_100:0.004618137353311458","99_100:660","true"
"100","210.17622919922468","174.17767099962134","4.980600352520591","-0.30685520394794025","0.009500000000000064","0.009399999999999964","0.0096","1400","0.0001543680510417841","0.0001543680510417841","0.0001543680510417841","","","true"
"101","210.5729781612042","28.00315562207458","5.07644621691405","-0.3060225505408127","0.048799999999999955","0.0466","0.051000000000000045","1400","0.0010001050788969275","0.0010001050788969275","0.0010001050788969275","101_102:0.01780688170608269;101_100:0.017601667326891834","101_102:660;101_100:660","true"
"102","298.84100470089857","168.04939468343582","5.017863976053772","-0.30683206754544634","0.010299999999999976","0.0096","0.01100000000000001","1400","0.0003126594773518227","0.0003126594773518227","0.0003126594773518227","102_92:0.018870924719035287;102_103:0.00835964624915278","102_92:660;102_103:660","true"
"103","244.8482438170355","143.72056372857404","5.0696563027972426","-0.3052611530688868","0.01309999999999989","0.012599999999999945","0.0136","1400","0.00042281429463979486","0.00042281429463979486","0.00042281429463979486","","","true"
"104","115.95421278080669","23.75589017800947","5.199954307658736","-0.3043698687555029","0.04166666666666674","0.050000000000000044","0.03333333333333333","1400","0.0003535266176906082","0.0003535266176906082","0.0003535266176906082","104_111:0.010132286250579436;104_103:0.014915869799006748","104_111:660;104_103:660","true"
"105","97.02650013987645","31.44301155834467","5.235247193700662","-0.3033042591710311","0.06709999999999994","0.0534","0.08079999999999998","1400","0.0005246186646700603","0.0005246186646700603","0.0005246186646700603","105_106:0.010995152605849295;105_104:0.011464036237396169","105_106:660;105_104:660","true"
"106","234.50154821073374","123.63106197205501","5.130448430260545","-0.30568789344931974","0.008499999999999952","0.008199999999999985","0.0088","1400","0.0005181633793465831","0.0005181633793465831","0.0005181633793465831","106_107:1","106_107:660","true"
"107","189.00916472176553","166.17351090295708","5.020643667990616","0","0.04833333333333334","0.08333333333333337","0.013333333333333334","1400","0.031759702638314305","0.031759702638314305","0.031759702638314305","107_108:1","107_108:660","true"
"108","43.35068137896031","81.67885449934053","4.969985300455225","-0.3067164534374004","0.17999999999999994","0.31666666666666665","0.043333333333333335","1400","0.002190059560986344","0.002190059560986344","0.002190059560986344","","","true"
"109","176.76125905222796","31.405562491961355","5.084028846033257","-0.3050042743127497","0.009000000000000008","0.006800000000000028","0.0112","1400","0.0005910574486598201","0.0005910574486598201","0.0005910574486598201","109_114:0.008729599211446087","109_114:660","true"
"110","228.5166322948541","199.41755126676998","5.03498092469972","-0.3061872602377423","0.014799999999999924","0.0114","0.018199999999999994","1400","0.00023778576379740655","0.00023778576379740655","0.00023778576379740655","110_100:0.006262375930647268","110_100:660","true"
"111","204.49114847101896","79.57923385647733","4.935903702712541","-0.30787163954119523","0.026666666666666616","0.033333333333333326","0.02","1400","0.00023756341501764518","0.00023756341501764518","0.00023756341501764518","","","true"
"112","147.7589353789085","46.15768239682511","5.191656950627937","-0.3000073369061823","0.012800000000000034","0.0098","0.015800000000000036","1400","0.0005031608754592354","0.0005031608754592354","0.0005031608754592354","112_108:1","112_108:660","true"
"113","184.32559349260137","27.843924242611028","5.223015698760497","-0.30373017413686176","0.0625","0.0444","0.0806","1400","0.0007122419989281656","0.0007122419989281656","0.0007122419989281656","113_114:0.017819423611161567","113_114:660","true"
"114","196.04458795760098","37.18783221545497","5.004020431160408","-0.30646896715961114","0.010299999999999976","0.00880000000000003","0.0118","1400","0.00022424096940873661","0.00022424096940873661","0.00022424096940873661","","","true"
"115","2.605632839436978","3.9521852724507616","4.854129107891821","-0.3090647763636455","0.01760000000000006","0.0198","0.01539999999999997","1400","0.006465569339852357","0.006465569339852357","0.006465569339852357","115_114:0.010594953235246923","115_114:660","true"
"116","251.96601122756567","139.75112641601353","5.055277761873077","-0.30553750298155397","0.012900000000000023","0.0116","0.01419999999999999","1400","0.00013634313574377305","0.00013634313574377305","0.00013634313574377305","116_115:0.011164044071661328","116_115:660","true"
"117","0.8683212806704563","52.995077201300845","5.109945552133112","-0.3047820268977757","0.3152999999999999","0.49339999999999995","0.1372","1400","0.24624959095191518","0.24624959095191518","0.24624959095191518","117_116:1","117_116:660","true"
"118","244.5690424946757","192.36948499344157","4.903102443325271","-0.308813589258809","0.022499999999999964","0.014599999999999946","0.0304","1400","0.00017440389879724505","0.00017440389879724505","0.00017440389879724505","118_110:0.005291084039883098;118_117:1","118_110:660;118_117:660","true"
"119","185.82555365344166","163.93857302913133","4.995809108632122","-0.3073018123680654","0.04069999999999996","0.032399999999999984","0.049","1400","0.00044340801408990064","0.00044340801408990064","0.00044340801408990064","119_118:0.006846222849652361","119_118:660","true"
"120","207.71008787086578","76.07413995089013","5.051857867435926","-0.30587865630676275","0.014799999999999924","0.013399999999999967","0.0162","1400","0.0002065808140321997","0.0002065808140321997","0.0002065808140321997","120_119:0.010075282503529459","120_119:660","true"
"121","159.87286765867898","62.17497892828923","5.192104899661952","-0.3045980652775769","0.00770000000000004","0.00880000000000003","0.0066","1400","0.0001917682053384767","0.0001917682053384767","0.0001917682053384767","121_120:0.008362781182732953","121_120:660","true"
"122","197.44634939950274","68.70254870788116","5.113015160302684","-0.30445244656460696","0.02849999999999997","0.026599999999999957","0.0304","1400","0.00016750755224570469","0.00016750755224570469","0.00016750755224570469","122_111:0.005213571713106657;122_121:0.005645387118391076;122_123:0.01778581550876901","122_111:660;122_121:660;122_123:660","true"
"123","236.98691152753648","196.91971256206608","5.0582762916954955","-0.30544712177928046","0.05069999999999997","0.049799999999999955","0.0516","1400","0.00020741297781539956","0.00020741297781539956","0.00020741297781539956","","","true"
"124","179.08902179400565","201.0823146071754","5.2506728323458995","-0.300928045032831","0.015300000000000091","0.0158","0.014800000000000035","1400","0.00024513785140979237","0.00024513785140979237","0.00024513785140979237","124_123:0.007877942374306418","124_123:660","true"
"125","188.89996060170387","11.24687403452305","5.153028919038937","-0.3038198674876071","0.009700000000000042","0.008199999999999985","0.0112","1400","0.00028212540419307","0.00028212540419307","0.00028212540419307","125_126:0.020610866016235657;125_124:0.006892546239504471","125_126:660;125_124:660","true"
"126","100.80744544842292","89.65820050897928","5.037945649174241","-0.3056258468828766","0.26739999999999997","0.2564","0.2784","1400","0.00025721275310822383","0.00025721275310822383","0.00025721275310822383","126_112:0.00862905422208618","126_112:660","true"

==> figure/data/ibm_nazca_calibrations_2024-05-22T01_03_01Z.csv <==
"Qubit","T1 (us)","T2 (us)","Frequency (GHz)","Anharmonicity (GHz)","Readout assignment error ","Prob meas0 prep1 ","Prob meas1 prep0 ","Readout length (ns)","ID error ","√x (sx) error ","Pauli-X error ","ECR error ","Gate time (ns)","Operational"
"0","166.4083952568421","84.88993295061418","5.091731002873539","-0.3064178713208025","0.019600000000000062","0.0174","0.02180000000000004","4000","0.0003355205761669627","0.0003355205761669627","0.0003355205761669627","0_14:0.0911710777663774;0_1:0.008104807899295158","0_14:660;0_1:660","true"
"1","266.50901766517944","286.55712253259026","4.970574190546788","-0.3076118473056415","0.02970000000000006","0.0294","0.030000000000000027","4000","0.00028697061592165244","0.00028697061592165244","0.00028697061592165244","1_2:0.005858422613911507","1_2:660","true"
"2","283.140116333187","259.9946434419538","4.8903962456985814","-0.30886672518848857","0.03810000000000002","0.03500000000000003","0.0412","4000","0.00014448529797644581","0.00014448529797644581","0.00014448529797644581","","","true"
"3","280.3998090226204","179.07902354551769","5.053066064340121","-0.30666248436950483","0.03610000000000002","0.0222","0.050000000000000044","4000","0.00017014050670154164","0.00017014050670154164","0.00017014050670154164","3_4:0.01859198782149099;3_2:0.004981359372151523","3_4:660;3_2:660","true"
"4","248.89431283946996","141.83523007598671","4.978169870245523","-0.30777135138061384","0.03400000000000003","0.0342","0.03380000000000005","4000","0.00038225290258880185","0.00038225290258880185","0.00038225290258880185","4_15:0.007172253331141215","4_15:660","true"
"5","142.64201646234042","164.1551512333274","5.040781438101175","-0.30674265547273416","0.04359999999999997","0.03839999999999999","0.0488","4000","0.00023445573412928577","0.00023445573412928577","0.00023445573412928577","5_4:0.021791989977647724","5_4:660","true"
"6","174.10307178470362","66.79610640844456","5.170119909669006","-0.3037940775265072","0.03489999999999993","0.0294","0.04039999999999999","4000","0.00020380572493071622","0.00020380572493071622","0.00020380572493071622","6_7:0.005307254471822176;6_5:0.008285636839706317","6_7:660;6_5:660","true"
"7","244.26553750859725","261.9379017600455","5.080746834642184","-0.3059345033629119","0.006399999999999961","0.0084","0.0043999999999999595","4000","0.00017479862178929203","0.00017479862178929203","0.00017479862178929203","7_8:0.014776217433389471","7_8:660","true"
"8","259.5653573957458","41.42284998006145","5.003185781888475","-0.307600825764635","0.00869999999999993","0.012199999999999989","0.0052","4000","0.0006761094544695975","0.0006761094544695975","0.0006761094544695975","8_16:0.012014545795915127","8_16:660","true"
"9","275.86910654845826","34.7450750320327","5.102019684684158","-0.3062090662670669","0.022699999999999942","0.019399999999999973","0.026","4000","0.00047454261950595933","0.00047454261950595933","0.00047454261950595933","9_8:0.0221442530765526;9_10:0.015221607966157735","9_8:660;9_10:660","true"
"10","159.50061907087309","282.819877031644","4.926261375717309","-0.3085316291198984","0.016599999999999948","0.0222","0.01100000000000001","4000","0.00029057578794718737","0.00029057578794718737","0.00029057578794718737","10_11:0.010827987251968568","10_11:660","true"
"11","189.01351906733262","95.94325883195151","4.839414515053539","-0.308885870288562","0.04760000000000009","0.0644","0.03080000000000005","4000","0.00029798281946022046","0.00029798281946022046","0.00029798281946022046","","","true"
"12","153.29670853124233","75.73812775201847","5.109801975767596","-0.30616503746547113","0.05170000000000008","0.01200000000000001","0.0914","4000","0.0003485372994256347","0.0003485372994256347","0.0003485372994256347","12_11:0.025409856358293542","12_11:660","true"
"13","91.23438522672612","56.81374946473069","4.982492004032365","-0.3068148853741847","0.008199999999999985","0.009800000000000031","0.0066","4000","0.0003846063833795731","0.0003846063833795731","0.0003846063833795731","13_12:0.014050705501254812","13_12:660","true"
"14","129.44728185853407","24.75412522330673","4.865055316282336","-0.3091688931353723","0.0121","0.02180000000000004","0.0024","4000","0.0006306213262865024","0.0006306213262865024","0.0006306213262865024","","","true"
"15","223.36208126956294","156.65216458183727","5.153474371865654","-0.30544098816476106","0.006900000000000017","0.009800000000000031","0.004","4000","0.00027881185609790135","0.00027881185609790135","0.00027881185609790135","15_22:0.005857437519902253","15_22:660","true"
"16","223.80782458768894","91.68889973812703","4.952169194968507","-0.3070553236798937","0.19089999999999996","0.18779999999999997","0.194","4000","0.00028581751593913143","0.00028581751593913143","0.00028581751593913143","","","true"
"17","124.44162225660237","103.9607292248097","5.222738195446633","-0.3029522541528282","0.013800000000000034","0.013599999999999945","0.014","4000","0.0002966763623220723","0.0002966763623220723","0.0002966763623220723","17_12:0.010774467791935194;17_30:0.011938896776168356","17_12:660;17_30:660","true"
"18","196.1556197343622","64.01656202058834","4.946776002404705","-0.30882606481713304","0.009099999999999997","0.01200000000000001","0.0062","4000","0.0003259139876200196","0.0003259139876200196","0.0003259139876200196","18_14:0.07198045414307941;18_19:0.025841909233951604","18_14:660;18_19:660","true"
"19","245.06974378696296","262.70116315447177","5.0572531954477355","-0.30729640355616145","0.031399999999999983","0.035599999999999965","0.0272","4000","0.0017915408340086602","0.0017915408340086602","0.0017915408340086602","","","true"
"20","252.23211894951055","56.68910052776248","5.028936071851086","-0.3061722380473728","0.0754999999999999","0.07999999999999996","0.071","4000","0.00035523315738851503","0.00035523315738851503","0.00035523315738851503","20_21:0.008466754060987208;20_33:0.006711482759798437;20_19:0.022159193965880397","20_21:660;20_33:660;20_19:660","true"
"21","248.20728503126165","291.52917854169607","5.169385675113089","-0.3041302197907452","0.05119999999999991","0.0498","0.05259999999999998","4000","0.0002649961624871132","0.0002649961624871132","0.0002649961624871132","21_22:0.004833499823456794","21_22:660","true"
"22","263.5660897446866","251.63356177669522","5.060687764679385","-0.30627013580014817","0.013299999999999979","0.013599999999999945","0.013","4000","0.00017086132455419243","0.00017086132455419243","0.00017086132455419243","","","true"
"23","245.60720100251635","20.66503964253748","5.005364151068375","-0.3072039956935684","0.037800000000000056","0.04239999999999999","0.0332","4000","0.00017955140357795707","0.00017955140357795707","0.00017955140357795707","23_22:0.00624795242102244","23_22:660","true"
"24","221.2670640851192","260.18795758950046","5.073643665940014","-0.3058968992654708","0.027100000000000013","0.027200000000000002","0.027","4000","0.0001670032158953302","0.0001670032158953302","0.0001670032158953302","24_23:0.009306001260811408","24_23:660","true"
"25","164.30629610703664","232.77941789273547","5.164005412434696","-0.3053687262921275","0.03259999999999996","0.03080000000000005","0.0344","4000","0.00042666854890355743","0.00042666854890355743","0.00042666854890355743","25_24:0.008683542231925745;25_26:0.018130776090475254","25_24:660;25_26:660","true"
"26","189.36166179241295","204.872938384664","5.135120836261194","-0.3053120798456737","0.03649999999999998","0.019000000000000017","0.054","4000","0.00033730969267509734","0.00033730969267509734","0.00033730969267509734","26_16:0.015121412229859632","26_16:660","true"
"27","176.78705327746124","218.0485720536121","5.0527017348594905","-0.3058824603800633","0.03489999999999993","0.036599999999999966","0.0332","4000","0.0002170343566225009","0.0002170343566225009","0.0002170343566225009","27_26:0.011347026637708119;27_28:0.006719060295636847","27_26:660;27_28:660","true"
"28","224.55957442305134","150.5529499929473","4.92909451023942","-0.3083409778897531","0.011600000000000055","0.0132","0.010000000000000009","4000","0.00017218339846060283","0.00017218339846060283","0.00017218339846060283","28_29:0.012769650330406085;28_35:0.008591009572642555","28_29:660;28_35:660","true"
"29","250.05597883557977","216.89746111576895","5.071366467750331","-0.30550874234871866","0.016199999999999992","0.0162","0.016199999999999992","4000","0.00013511628671654874","0.00013511628671654874","0.00013511628671654874","","","true"
"30","189.13582813584125","52.62956610126063","5.021399840697162","-0.3062517153077745","0.11329999999999996","0.1356","0.09099999999999997","4000","0.0003235293500717477","0.0003235293500717477","0.0003235293500717477","30_31:0.010006732245442962;30_29:0.008282092278552922","30_31:660;30_29:660","true"
"31","49.22193149819782","85.29352285019121","5.096817167669684","-0.30591581288189656","0.015600000000000058","0.019000000000000017","0.0122","4000","0.00042346585022798446","0.00042346585022798446","0.00042346585022798446","","","true"
"32","102.76819287440725","85.82146573778267","5.253083615467754","-0.30210245828133586","0.020399999999999974","0.02300000000000002","0.0178","4000","0.0002208042256137494","0.0002208042256137494","0.0002208042256137494","32_36:0.011971903238273185;32_31:0.015164060588431394","32_36:660;32_31:660","true"
"33","246.73841127014896","172.7904533342092","4.913075974899793","-0.30832067124143364","0.07450000000000001","0.07420000000000004","0.0748","4000","0.00025102954247149605","0.00025102954247149605","0.00025102954247149605","33_39:0.009498192469759276","33_39:660","true"
"34","312.81000469709056","152.24475739358013","4.9353576830028025","-0.30814684914853196","0.009100000000000108","0.007600000000000051","0.0106","4000","0.00023818655478225314","0.00023818655478225314","0.00023818655478225314","34_24:0.0052312210565576;34_43:1","34_24:660;34_43:660","true"
"35","291.7830422552725","96.74444382534705","4.816395871275644","-0.3106460390864426","0.02970000000000006","0.0312","0.028200000000000003","4000","0.0002661281803649097","0.0002661281803649097","0.0002661281803649097","","","true"
"36","224.57684506211112","183.12560399432206","5.134388162489594","-0.30423992906882386","0.012599999999999945","0.0166","0.008600000000000052","4000","0.0024294855861726242","0.0024294855861726242","0.0024294855861726242","36_51:0.006232980263573107","36_51:660","true"
"37","254.10363009059245","91.79599581751711","5.006907693286393","-0.30666910558533245","0.10666666666666669","0.13","0.08333333333333337","4000","0.02285409014871418","0.02285409014871418","0.02285409014871418","37_52:0.04284498475095641;37_38:1","37_52:660;37_38:660","true"
"38","189.16119934944004","28.7952903455984","4.82548110867084","-0.31068680360173245","0.020000000000000018","0.020000000000000018","0.02","4000","0.00036795882665533207","0.00036795882665533207","0.00036795882665533207","38_39:0.013390371777191629","38_39:660","true"
"39","279.31043162831975","165.40877737009998","5.019344907853627","-0.307076974162903","0.1985","0.19779999999999998","0.1992","4000","0.003057636504651205","0.003057636504651205","0.003057636504651205","","","true"
"40","122.83356199414133","190.0467624104177","5.084621901676949","-0.3061975887621035","0.009399999999999964","0.011399999999999966","0.0074","4000","0.00037223755302187475","0.00037223755302187475","0.00037223755302187475","40_41:0.006979972106659488;40_39:0.012033308013700922","40_41:660;40_39:660","true"
"41","222.94658187731687","257.06225658240334","4.953480462639611","-0.30833115586805115","0.01200000000000001","0.012399999999999967","0.0116","4000","0.00020152881679809484","0.00020152881679809484","0.00020152881679809484","41_42:0.008750004182699056;41_53:0.010221012681230324","41_42:660;41_53:660","true"
"42","203.9742061822216","302.96401758905824","5.091927915193101","-0.3062199111611784","0.026899999999999924","0.0282","0.025599999999999956","4000","0.00023195362499136258","0.00023195362499136258","0.00023195362499136258","42_43:1","42_43:660","true"
"43","221.2570093902742","278.8596992789779","4.869723697163033","-0.3094094192800075","0.49","0.3124","0.6676","4000","0.00020609618982725283","0.00020609618982725283","0.00020609618982725283","43_44:1","43_44:660","true"
"44","311.06060342903567","54.908971228720176","5.023551039910168","-0.3073323285282485","0.03699999999999992","0.058599999999999985","0.0154","4000","0.003483344640935872","0.003483344640935872","0.003483344640935872","","","true"
"45","149.05233648171728","104.96169151485016","5.112379740984104","-0.30507649755637556","0.0927","0.07840000000000003","0.107","4000","0.0003266573645862229","0.0003266573645862229","0.0003266573645862229","45_46:0.024495811908957332;45_44:0.01543613525479462","45_46:660;45_44:660","true"
"46","250.78949617854704","370.7710949022284","4.966517408480866","-0.3079705749190589","0.0045999999999999375","0.0052","0.0040000000000000036","4000","0.00018902148148203108","0.00018902148148203108","0.00018902148148203108","46_47:0.01550285624694231","46_47:660","true"
"47","406.4257473957123","338.4428786106127","4.8927964639742285","-0.30980628193792015","0.016899999999999915","0.0176","0.016199999999999992","4000","0.00036924603988151237","0.00036924603988151237","0.00036924603988151237","47_35:0.00946109784703894","47_35:660","true"
"48","337.61822419654175","305.86567632516966","5.023649847934976","-0.30604770148185606","0.03289999999999993","0.0342","0.03159999999999996","4000","0.00014135344667718798","0.00014135344667718798","0.00014135344667718798","48_47:0.01722698700479089","48_47:660","true"
"49","142.66506968336842","35.62314603106826","5.095184934503197","0","0.03749999999999998","0.0398","0.03520000000000001","4000","0.0005667030413796512","0.0005667030413796512","0.0005667030413796512","49_48:0.021085350282164045","49_48:660","true"
"50","185.1238396514508","22.930894075162936","5.186480931598338","-0.3039883515773636","0.009600000000000053","0.011800000000000033","0.0074","4000","0.0009390142718975758","0.0009390142718975758","0.0009390142718975758","50_51:0.01919220225992757;50_49:0.028843591050789014","50_51:660;50_49:660","true"
"51","272.7031265235605","206.1923100224417","5.027675510690892","-0.30572820603279416","0.046499999999999986","0.04720000000000002","0.0458","4000","0.001201003727466134","0.001201003727466134","0.001201003727466134","","","true"
"52","181.82843676495767","52.46981293592715","5.189373435923704","-0.3036765490718706","0.016699999999999937","0.0148","0.01859999999999995","4000","0.00038799990746140147","0.00038799990746140147","0.00038799990746140147","","","true"
"53","296.9845463653381","358.70006293485744","4.8431950822209755","-0.3085981049843937","0.11460000000000004","0.1192","0.10999999999999999","4000","0.00027167508116747224","0.00027167508116747224","0.00027167508116747224","","","true"
"54","228.73884827133364","223.21980323974876","5.192124217611108","-0.30333873744389567","0.047700000000000076","0.0472","0.04820000000000002","4000","0.00017567022231883357","0.00017567022231883357","0.00017567022231883357","54_45:0.012859292496532615","54_45:660","true"
"55","171.4426819438391","55.49153419674402","5.2166565448316735","-0.3040260702188013","0.009500000000000064","0.012","0.007000000000000006","4000","0.0004221907603204852","0.0004221907603204852","0.0004221907603204852","55_49:0.019057760084509323","55_49:660","true"
"56","95.4777196126055","24.06080085992507","5.134734793190228","-0.3462174906240536","0.030000000000000027","0.030000000000000027","0.03","4000","0.0018675570883490763","0.0018675570883490763","0.0018675570883490763","56_52:0.016589147311991792;56_57:0.025220858183463174","56_52:660;56_57:660","true"
"57","150.7737721402398","54.42581979978247","4.7692078478576985","-0.30844645864074566","0.2366666666666667","0.22333333333333333","0.25","4000","0.0009793026800599324","0.0009793026800599324","0.0009793026800599324","","","true"
"58","265.9686058539104","40.11981157466553","4.916422437329445","-0.3089545931879817","0.06719999999999993","0.0694","0.06499999999999995","4000","0.00044639652181817916","0.00044639652181817916","0.00044639652181817916","58_59:0.016748860049205283;58_57:0.01813906374622473","58_59:660;58_57:660","true"
"59","191.34069868139807","269.2268462497274","5.016363876641956","-0.30653005999415467","0.07329999999999992","0.07999999999999996","0.0666","4000","0.0006499174047431005","0.0006499174047431005","0.0006499174047431005","","","true"
"60","182.43891369966965","157.9115880159904","5.112630706516933","-0.3054937994423591","0.05740000000000001","0.0604","0.054400000000000004","4000","0.004223170652108621","0.004223170652108621","0.004223170652108621","60_59:0.04506826788966528;60_53:0.05058215450754919","60_59:660;60_53:660","true"
"61","198.3906836215919","133.1027235468743","4.9117259072394575","-0.3085000780263203","0.0907","0.08960000000000001","0.0918","4000","0.0003331114953999906","0.0003331114953999906","0.0003331114953999906","61_60:0.09299392388543033","61_60:660","true"
"62","245.67083037627742","123.39347270734291","5.015454223843728","-0.3066993137320213","0.1378999999999999","0.1","0.17579999999999996","4000","0.00046200100129319946","0.00046200100129319946","0.00046200100129319946","62_61:0.018010698332937503","62_61:660","true"
"63","200.87311880126066","195.47604669455987","5.080297544418743","-0.30683529950437965","0.011199999999999988","0.0124","0.010000000000000009","4000","0.0005212971658212743","0.0005212971658212743","0.0005212971658212743","63_62:0.020831791559242308","63_62:660","true"
"64","109.05335904569722","30.165179019486576","5.280713279064455","-0.30375435238712384","0.04059999999999997","0.040200000000000014","0.041","4000","0.0008881568038156435","0.0008881568038156435","0.0008881568038156435","64_54:0.01995112104976568;64_63:0.0441316634489875;64_65:0.030099082577093622","64_54:660;64_63:660;64_65:660","true"
"65","198.15103839502558","14.57481167146176","5.25071231227135","-0.27596352359214404","0.11570000000000003","0.13","0.1014","4000","0.0049761424308153645","0.0049761424308153645","0.0049761424308153645","","","true"
"66","213.87049012343286","16.09836424992802","5.185824231305665","-0.30428988252354494","0.021299999999999986","0.012599999999999945","0.03","4000","0.0003792673982061851","0.0003792673982061851","0.0003792673982061851","66_67:0.01277003139657798;66_73:0.014390457901399062;66_65:0.07474553717443577","66_67:660;66_73:660;66_65:660","true"
"67","244.09607028617978","106.33777855787204","5.382886567825529","-0.30107515265852497","0.019399999999999973","0.0134","0.025399999999999978","4000","0.00026407150473196","0.00026407150473196","0.00026407150473196","67_68:0.024801345441814837","67_68:660","true"
"68","215.83308424542616","160.63328154700523","5.115410688330863","-0.30470022645900613","0.02729999999999999","0.03259999999999996","0.022","4000","0.00019923693368427057","0.00019923693368427057","0.00019923693368427057","68_55:0.017148863752967508","68_55:660","true"
"69","183.55016392668017","322.0694431942981","5.063557551306892","-0.3048241681857833","0.04079999999999995","0.0426","0.039000000000000035","4000","0.0003036177367749426","0.0003036177367749426","0.0003036177367749426","69_68:0.02920084709604623","69_68:660","true"
"70","31.183316592279407","26.2614451119598","5.203328013120977","-0.30313172762972973","0.024599999999999955","0.03180000000000005","0.0174","4000","0.0008770161556193093","0.0008770161556193093","0.0008770161556193093","70_74:0.01559764626604257;70_69:0.012301555693537275","70_74:660;70_69:660","true"
"71","213.96453510288595","164.91352209734373","5.04061259625903","-0.30660441264469074","0.022199999999999998","0.01419999999999999","0.0302","4000","0.0008332853220698907","0.0008332853220698907","0.0008332853220698907","71_77:0.00752825641896529;71_58:0.008689126186633922","71_77:660;71_58:660","true"
"72","232.03638578489551","109.57620604315956","5.077867691026621","-0.3049165500673834","0.01880000000000004","0.017800000000000038","0.0198","4000","0.0005643479991375277","0.0005643479991375277","0.0005643479991375277","72_81:0.007317252380397321;72_62:0.01297683995226287","72_81:660;72_62:660","true"
"73","143.01976867629364","20.275466797164036","4.9759203390967786","-0.3087797160488346","0.032399999999999984","0.031000000000000028","0.0338","4000","0.0002887852668675708","0.0002887852668675708","0.0002887852668675708","73_85:0.029598039506273544","73_85:660","true"
"74","178.6429233974002","107.7453103192953","5.115319247597105","-0.3046844338650276","0.020399999999999974","0.01959999999999995","0.0212","4000","0.0003204277908814431","0.0003204277908814431","0.0003204277908814431","74_89:0.00837002789200153","74_89:660","true"
"75","265.3687473650517","92.11907489090174","5.129244680944763","-0.3045138618524563","0.009800000000000031","0.011199999999999988","0.0084","4000","0.0003893705483256239","0.0003893705483256239","0.0003893705483256239","75_76:0.010477367990530256;75_90:0.027897447408476717","75_76:660;75_90:660","true"
"76","206.59020679079686","161.1167148583131","5.001412175826911","-0.30760571635663536","0.062000000000000055","0.05020000000000002","0.0738","4000","0.0010008590904200046","0.0010008590904200046","0.0010008590904200046","76_77:0.01245857925195959","76_77:660","true"
"77","338.2599461092773","17.531185023639335","4.942059254718976","-0.3091917951227223","0.04059999999999997","0.0462","0.03500000000000003","4000","0.00017651953977058856","0.00017651953977058856","0.00017651953977058856","77_78:0.0062036331722129245","77_78:660","true"
"78","303.77058176168407","213.9873408949798","4.819495295024477","-0.30987613542014186","0.009099999999999997","0.0124","0.005800000000000027","4000","0.00020706368788014692","0.00020706368788014692","0.00020706368788014692","78_79:0.0071109840215556885","78_79:660","true"
"79","280.60432883882396","16.65973266153345","4.9262904028827","-0.3086275788109418","0.03180000000000005","0.03600000000000003","0.0276","4000","0.0002484930979414586","0.0002484930979414586","0.0002484930979414586","","","true"
"80","193.18932420938992","166.25426772379086","4.99223688147041","-0.30771944430364806","0.023900000000000032","0.025000000000000022","0.0228","4000","0.00020602923411757246","0.00020602923411757246","0.00020602923411757246","80_81:0.008457488742418862;80_79:0.006111324286020625","80_81:660;80_79:660","true"
"81","187.93795052153476","153.06470022501668","5.153435957245842","-0.3050642928746577","0.033299999999999996","0.0264","0.040200000000000014","4000","0.0002081845270052025","0.0002081845270052025","0.0002081845270052025","81_82:0.006804613584432101","81_82:660","true"
"82","258.95028144832946","193.22508659495796","5.204848367707859","-0.30455351980495227","0.0050000000000000044","0.006199999999999983","0.0038","4000","0.00021795554594196396","0.00021795554594196396","0.00021795554594196396","82_83:0.018382882242466703","82_83:660","true"
"83","299.6245843309291","196.43748017018115","5.102690349992053","-0.3062977471599376","0.027100000000000013","0.030200000000000005","0.024","4000","0.0005034245590982039","0.0005034245590982039","0.0005034245590982039","83_84:0.023116491239812936","83_84:660","true"
"84","217.99483823401644","174.4131379282528","5.0501341765455985","-0.3051089963906093","0.07130000000000003","0.0786","0.064","4000","0.00021590164011528666","0.00021590164011528666","0.00021590164011528666","","","true"
"85","307.0264467516422","96.16566993742178","5.099889141775129","-0.3056384067163472","0.009500000000000064","0.010399999999999965","0.0086","4000","0.0005114299877042835","0.0005114299877042835","0.0005114299877042835","85_86:0.008908388784505616;85_84:0.014988330685656859","85_86:660;85_84:660","true"
"86","160.52760259660153","46.752946207929824","5.2021409690790845","-0.3030240253013421","0.009600000000000053","0.010199999999999987","0.009","4000","0.0005430618433160863","0.0005430618433160863","0.0005430618433160863","86_87:0.020264305244822145","86_87:660","true"
"87","68.32166377320655","19.238314198884723","5.283765012053175","0","0.02069999999999994","0.024800000000000044","0.0166","4000","0.0006530809394905252","0.0006530809394905252","0.0006530809394905252","87_88:0.016437814333049555","87_88:660","true"
"88","125.53005532670517","83.33869427346293","5.179358536591672","-0.3039739472445793","0.06669999999999998","0.06999999999999995","0.0634","4000","0.0004377751784586042","0.0004377751784586042","0.0004377751784586042","88_89:0.008757173363841575","88_89:660","true"
"89","308.24099662390915","110.56758719682962","5.066927021232103","-0.3052598006575995","0.012699999999999934","0.0152","0.010199999999999987","4000","0.00024226763605315988","0.00024226763605315988","0.00024226763605315988","","","true"
"90","142.06362911659158","88.50651416158225","4.98129124711278","-0.3093910632029549","0.020100000000000007","0.0226","0.01759999999999995","4000","0.0002861769807122882","0.0002861769807122882","0.0002861769807122882","","","true"
"91","177.9448811140649","269.3355946090993","5.038276884614171","-0.3068760832887368","0.02210000000000001","0.025599999999999956","0.0186","4000","0.00012876686828946053","0.00012876686828946053","0.00012876686828946053","91_79:0.005225094768684463;91_98:0.005489629533412338","91_79:660;91_98:660","true"
"92","233.87043675571937","62.60326744940095","4.9520965304575135","-0.3070894076559803","0.016199999999999992","0.015599999999999947","0.0168","4000","0.0005167940130142763","0.0005167940130142763","0.0005167940130142763","92_102:0.010819701507938484;92_83:0.016343618740078086","92_102:660;92_83:660","true"
"93","218.43051236137816","41.66860054576206","5.0663730141097245","-0.3053081213992965","0.021299999999999986","0.017","0.025599999999999956","4000","0.0005652073786422205","0.0005652073786422205","0.0005652073786422205","93_87:0.015265509176538489;93_106:0.007388334381190631","93_87:660;93_106:660","true"
"94","391.6719243349035","159.4055555041557","5.092917654882594","-0.30542373424889097","0.0363","0.0362","0.03639999999999999","4000","0.0002550402515140441","0.0002550402515140441","0.0002550402515140441","94_90:0.009323154823643681","94_90:660","true"
"95","297.73728417085954","48.94970047659043","5.124801516357408","-0.30570097159029036","0.030100000000000016","0.03059999999999996","0.0296","4000","0.0001934510042308895","0.0001934510042308895","0.0001934510042308895","95_94:0.00955063419108021","95_94:660","true"
"96","165.25541669634697","122.78798551632381","5.026368104860886","-0.3059864366337545","0.013400000000000079","0.0168","0.010000000000000009","4000","0.0002507015848674758","0.0002507015848674758","0.0002507015848674758","96_95:0.008037373226704253;96_97:0.006480445266145912","96_95:660;96_97:660","true"
"97","208.18681153574875","60.02626742685472","4.934485946418495","-0.3079947229270932","0.007600000000000051","0.010600000000000054","0.0046","4000","0.0003022326651816727","0.0003022326651816727","0.0003022326651816727","97_98:0.006920648034708848","97_98:660","true"
"98","261.0060381486364","184.28488048082232","4.853004877305472","-0.3093731372216762","0.07430000000000003","0.08099999999999996","0.0676","4000","0.0005390824028968699","0.0005390824028968699","0.0005390824028968699","","","true"
"99","177.58236070264692","160.12731642537213","5.108085850424372","-0.3045550357198442","0.06510000000000005","0.036800000000000055","0.0934","4000","0.00017592169284998547","0.00017592169284998547","0.00017592169284998547","99_98:0.006931330767215194","99_98:660","true"
"100","107.12673986005298","106.32143295167471","5.203754902641551","-0.30393447947654817","0.06099999999999994","0.09019999999999995","0.0318","4000","0.0010171453557389976","0.0010171453557389976","0.0010171453557389976","100_99:0.023786408206901505;100_110:0.015166704570753059","100_99:660;100_110:660","true"
"101","142.5987261455261","172.44361716425084","5.171360731958345","-0.3042014262895929","0.01869999999999994","0.02180000000000004","0.0156","4000","0.0005374847217410595","0.0005374847217410595","0.0005374847217410595","101_100:0.04003713222183203","101_100:660","true"
"102","208.535784603062","135.94208940917937","5.081734001160685","-0.3059272544655712","0.018899999999999917","0.02839999999999998","0.0094","4000","0.0012055461777198111","0.0012055461777198111","0.0012055461777198111","102_101:0.018185192868851396","102_101:660","true"
"103","203.81604931060443","142.20918888591737","5.2052774346893855","-0.3032222604855203","0.009800000000000031","0.01100000000000001","0.0086","4000","0.00017953438206168672","0.00017953438206168672","0.00017953438206168672","103_104:0.007177297026467688;103_102:0.009815441700860406","103_104:660;103_102:660","true"
"104","217.94840749388965","15.65715686426287","5.132678850511096","-0.30503087043802185","0.006099999999999994","0.0078","0.0043999999999999595","4000","0.00026957568982688526","0.00026957568982688526","0.00026957568982688526","104_111:0.008565853368499743;104_105:0.007330620654981579","104_111:660;104_105:660","true"
"105","156.58410806904266","208.19015697710236","5.279444550603106","-0.30293172962468023","0.0025999999999999357","0.0023999999999999577","0.0028","4000","0.00019864207942203548","0.00019864207942203548","0.00019864207942203548","105_106:0.006739444071370698","105_106:660","true"
"106","260.6998515618799","209.37586796100408","5.152514468021808","-0.3049832353470426","0.006899999999999906","0.0084","0.00539999999999996","4000","0.0003235456742777504","0.0003235456742777504","0.0003235456742777504","","","true"
"107","113.07315838421181","133.25873834559312","5.347236183973307","-0.3003099103462095","0.037800000000000056","0.028200000000000003","0.0474","4000","0.00041930346599983913","0.00041930346599983913","0.00041930346599983913","107_106:0.008967771767877608;107_108:1","107_106:660;107_108:396","true"
"108","132.05590448450965","147.602094789198","5.069853867020572","-0.30689356746249064","0.0675","0.089","0.04600000000000004","4000","0.0002874655307322956","0.0002874655307322956","0.0002874655307322956","","","true"
"109","102.705234766504","142.7448936953391","5.096671021900356","-0.30463522471929844","0.04620000000000002","0.04459999999999997","0.0478","4000","0.00026797900054849235","0.00026797900054849235","0.00026797900054849235","109_96:0.007630669918954447","109_96:660","true"
"110","121.9525805854582","109.29376945943038","5.273691988119639","-0.302010718369919","0.010699999999999932","0.0134","0.008000000000000007","4000","0.0003370143918088558","0.0003370143918088558","0.0003370143918088558","","","true"
"111","43.93675422926864","94.97477692795533","5.358427614623859","-0.3020396886067783","0.012599999999999945","0.0136","0.011600000000000055","4000","0.000442293394817777","0.000442293394817777","0.000442293394817777","111_122:0.028342440868498048","111_122:660","true"
"112","196.83746429317293","165.57823896989058","5.138023784501812","-0.30356663279378454","0.03180000000000005","0.0484","0.015199999999999991","4000","0.0011583936645925175","0.0011583936645925175","0.0011583936645925175","112_108:0.014941685146350137","112_108:660","true"
"113","243.68949001900623","263.9606951293948","5.250317703985645","-0.30334946481790825","0.019500000000000073","0.0188","0.020199999999999996","4000","0.0004650946273983575","0.0004650946273983575","0.0004650946273983575","113_114:0.010013056853466706","113_114:660","true"
"114","191.18944542318627","41.249580820764656","5.150268480259366","-0.30375658324326477","0.06059999999999999","0.04300000000000004","0.0782","4000","0.00023911529350011102","0.00023911529350011102","0.00023911529350011102","114_109:0.010139822532639259","114_109:660","true"
"115","232.7173544864877","187.7726431173372","5.245945553439233","-0.3025355264793927","0.008199999999999985","0.008000000000000007","0.0084","4000","0.00031872519949408733","0.00031872519949408733","0.00031872519949408733","115_114:0.010413928586035293","115_114:660","true"
"116","91.5565614961006","141.5602551258225","5.334756373322899","-0.3011566056527044","0.023399999999999976","0.0256","0.021199999999999997","4000","0.0005473664871193118","0.0005473664871193118","0.0005473664871193118","116_117:0.016268146579157455;116_115:0.009684825199403224","116_117:660;116_115:660","true"
"117","117.45889606725254","80.79653375889626","5.304519091013297","-0.29302977381195444","0.019399999999999973","0.021199999999999997","0.0176","4000","0.0004920030381001964","0.0004920030381001964","0.0004920030381001964","","","true"
"118","181.4381975935647","157.0207941424829","5.069776343329654","-0.3061603334380948","0.05130000000000001","0.061799999999999966","0.0408","4000","0.0004598551036680152","0.0004598551036680152","0.0004598551036680152","118_110:0.011780598564298334;118_117:0.012089390531376004","118_110:660;118_117:660","true"
"119","223.26010389091346","328.97616151962404","5.148119713354106","0","0.007199999999999984","0.008000000000000007","0.0064","4000","0.00017569670489351512","0.00017569670489351512","0.00017569670489351512","119_120:0.01062942561855415;119_118:0.01585616732405626","119_120:660;119_118:660","true"
"120","77.43024112574251","119.69619863580176","5.250087291892132","-0.30225445919068583","0.031299999999999994","0.03300000000000003","0.0296","4000","0.0003168184384821928","0.0003168184384821928","0.0003168184384821928","120_121:0.01152540911452729","120_121:660","true"
"121","175.46937783478995","152.94939871560754","5.0694249934513325","-0.306028589316361","0.012199999999999989","0.01959999999999995","0.0048","4000","0.00039167123261919936","0.00039167123261919936","0.00039167123261919936","","","true"
"122","119.4020674847625","138.80386472399633","5.279818815167363","-0.3016726166584377","0.034599999999999964","0.0328","0.03639999999999999","4000","0.000359452798121407","0.000359452798121407","0.000359452798121407","122_123:0.008469614125840519;122_121:0.00994127753031715","122_123:660;122_121:660","true"
"123","101.73500199074095","91.16202573984866","5.204006773106945","-0.3031041353587323","0.012399999999999967","0.02100000000000002","0.0038","4000","0.00035707939626089394","0.00035707939626089394","0.00035707939626089394","123_124:0.010797520435816776","123_124:660","true"
"124","118.63048892535367","151.03826609394034","5.0926715502740985","-0.30406410381138455","0.006299999999999972","0.0076","0.0050000000000000044","4000","0.0003366048587977103","0.0003366048587977103","0.0003366048587977103","","","true"
"125","155.7753265152185","58.43924750999657","5.184842771376589","-0.3034458047748505","0.007900000000000018","0.010600000000000054","0.0052","4000","0.0003389429726517082","0.0003389429726517082","0.0003389429726517082","125_124:0.011191082466673274","125_124:660","true"
"126","150.95032409572187","47.201086948941125","5.275483528716714","-0.3020387420211857","0.04069999999999996","0.03959999999999997","0.0418","4000","0.0003408614415497989","0.0003408614415497989","0.0003408614415497989","126_125:0.008458151217360821;126_112:0.009550242607168385","126_125:660;126_112:660","true"

==> figure/data/ibm_osaka_calibrations_2024-05-22T00_44_50Z.csv <==
Qubit,T1 (us),T2 (us),Frequency (GHz),Anharmonicity (GHz),Readout assignment error ,Prob meas0 prep1 ,Prob meas1 prep0 ,Readout length (ns),ID error ,√x (sx) error ,Pauli-X error ,ECR error ,Gate time (ns),Operational
0,226.07159,175.477751,4.82240618,-0.308966138,0.0271,0.0204,0.0338,1400,0.000356792,0.000356792,0.000356792,,,TRUE
1,148.8137661,250.4895978,4.772689167,-0.310221076,0.0128,0.0182,0.0074,1400,0.000182728,0.000182728,0.000182728,1_0:0.005836507491130766,1_0:660,TRUE
2,290.5633695,309.8566306,4.718297764,-0.310403778,0.0272,0.034,0.0204,1400,0.000185937,0.000185937,0.000185937,2_3:0.005246490472606391;2_1:0.005066664326935755,2_3:660;2_1:660,TRUE
3,456.0527736,207.2134956,4.800145208,-0.308881284,0.0403,0.0334,0.0472,1400,0.000247533,0.000247533,0.000247533,3_4:0.07438920383822345,3_4:660,TRUE
4,277.3719944,81.61298879,4.832847797,-0.308629273,0.23,0.206666667,0.253333333,1400,0.000334347,0.000334347,0.000334347,,,TRUE
5,226.5570263,70.7921555,4.660676398,-0.310655947,0.076666667,0.07,0.083333333,1400,0.000284087,0.000284087,0.000284087,5_4:1,5_4:660,TRUE
6,316.3973963,44.41804705,4.906938939,-0.306814824,0.0468,0.026,0.0676,1400,0.00023874,0.00023874,0.00023874,6_7:0.012893232102776764;6_5:0.007010151219758343,6_7:660;6_5:660,TRUE
7,355.5219325,9.741791789,4.719537935,-0.310372029,0.0333,0.03,0.0366,1400,0.000470908,0.000470908,0.000470908,7_8:0.05973067367390858,7_8:660,TRUE
8,313.1808435,6.148214468,4.635742744,-0.287024093,0.1598,0.1158,0.2038,1400,0.001117895,0.001117895,0.001117895,8_16:1,8_16:660,TRUE
9,441.221948,70.51832982,4.716750332,-0.310407313,0.0168,0.0108,0.0228,1400,0.00034087,0.00034087,0.00034087,9_8:0.038149692953179326;9_10:0.007991137457080133,9_8:660;9_10:660,TRUE
10,273.8066175,357.0009292,4.669420321,0,0.0749,0.0862,0.0636,1400,0.000156144,0.000156144,0.000156144,,,TRUE
11,298.8024663,281.5749795,4.725287434,-0.310183023,0.0595,0.0644,0.0546,1400,0.000409902,0.000409902,0.000409902,11_10:0.009503609538895702,11_10:660,TRUE
12,339.1952073,131.1677007,4.682906153,-0.310132181,0.0215,0.0238,0.0192,1400,0.000162969,0.000162969,0.000162969,12_11:0.019415563639983396,12_11:660,TRUE
13,211.9218141,93.41937481,4.729968895,0,0.0044,0.0064,0.0024,1400,0.000435827,0.000435827,0.000435827,13_12:0.00626289260340987,13_12:660,TRUE
14,198.287589,27.07124988,4.740321846,-0.310412154,0.086,0.087,0.085,1400,0.000222777,0.000222777,0.000222777,14_0:0.007387968683260748;14_18:0.007083848423196731,14_0:660;14_18:660,TRUE
15,289.6280953,102.0382009,4.669121145,-0.311310694,0.0113,0.0142,0.0084,1400,0.000438295,0.000438295,0.000438295,15_4:0.013702241478105115,15_4:660,TRUE
16,7.717159571,332.4258176,4.686079833,0,0.4387,0.4468,0.4306,1400,0.046165691,0.046165691,0.046165691,16_26:1,16_26:660,TRUE
17,268.906649,237.9748542,4.880380916,-0.306717819,0.0276,0.026,0.0292,1400,0.000128445,0.000128445,0.000128445,17_12:0.004785068142268145;17_30:0.00482346922365548,17_12:660;17_30:660,TRUE
18,202.7754873,100.0325384,4.65266772,-0.310867198,0.0039,0.0048,0.003,1400,0.000167102,0.000167102,0.000167102,18_19:0.009633475316375345,18_19:660,TRUE
19,118.4091765,72.90919608,4.878870923,-0.30848203,0.0121,0.0118,0.0124,1400,0.000351611,0.000351611,0.000351611,,,TRUE
20,434.3775831,146.3862426,4.650831075,-0.311989784,0.0142,0.0132,0.0152,1400,0.000547129,0.000547129,0.000547129,20_19:0.007796059910465697,20_19:660,TRUE
21,394.811548,160.0123611,4.568036272,0,0.0161,0.0222,0.01,1400,0.000363693,0.000363693,0.000363693,21_20:0.009296539077004118;21_22:0.004911570400374876,21_20:660;21_22:660,TRUE
22,353.8861696,259.3587117,4.768021471,-0.310079762,0.0707,0.0696,0.0718,1400,0.000103293,0.000103293,0.000103293,22_15:0.01409008735993128,22_15:660,TRUE
23,305.7856783,13.23906084,4.82600859,-0.30896459,0.0678,0.0588,0.0768,1400,0.000471998,0.000471998,0.000471998,23_22:0.012340358396664225,23_22:660,TRUE
24,292.4030309,37.18141393,5.019796453,-0.305414251,0.2407,0.227,0.2544,1400,0.001345173,0.001345173,0.001345173,24_34:0.014949730367362968;24_23:0.04515869564831948;24_25:0.009518328138836935,24_34:660;24_23:660;24_25:660,TRUE
25,172.0631415,198.7315374,4.841819111,-0.308623707,0.0035,0.0052,0.0018,1400,0.000250336,0.000250336,0.000250336,25_26:0.0053057032003348825,25_26:660,TRUE
26,235.5228819,18.68137081,4.763747089,-0.309453519,0.0164,0.0242,0.0086,1400,0.000479289,0.000479289,0.000479289,,,TRUE
27,298.0586789,174.2496651,4.886550071,0,0.0135,0.0156,0.0114,1400,0.000161164,0.000161164,0.000161164,27_28:0.0039294250364608485;27_26:0.004083490744197338,27_28:660;27_26:660,TRUE
28,239.9503007,32.47692248,4.701225067,-0.309948828,0.0056,0.0066,0.0046,1400,0.000329899,0.000329899,0.000329899,28_35:0.011233721204126274;28_29:0.004161601604413284,28_35:660;28_29:660,TRUE
29,381.7857281,262.7175277,4.744293943,-0.310294204,0.0056,0.005,0.0062,1400,0.000104612,0.000104612,0.000104612,,,TRUE
30,215.280213,111.42932,4.922264754,-0.307543119,0.0553,0.0552,0.0554,1400,0.00029941,0.00029941,0.00029941,30_29:0.008908422012638112,30_29:660,TRUE
31,99.06025404,155.6181594,4.839775219,-0.308440682,0.0064,0.0064,0.0064,1400,0.000190981,0.000190981,0.000190981,31_30:0.005514475672719565;31_32:0.005376920448204925,31_30:660;31_32:660,TRUE
32,388.8894173,160.2516091,4.665147529,-0.309988422,0.0262,0.0318,0.0206,1400,0.00016107,0.00016107,0.00016107,,,TRUE
33,87.9149166,14.56145183,4.822826211,-0.304307133,0.0099,0.014,0.0058,1400,0.000368068,0.000368068,0.000368068,33_20:0.009176502882579401,33_20:660,TRUE
34,273.2568491,22.30345975,4.804602678,-0.308246329,0.0654,0.0676,0.0632,1400,0.00038448,0.00038448,0.00038448,,,TRUE
35,371.6565412,294.6025306,4.865283266,-0.308233093,0.025,0.0208,0.0292,1400,0.001542138,0.001542138,0.001542138,35_47:0.007792581365367368,35_47:660,TRUE
36,328.4115203,161.5696076,4.730233017,0,0.0147,0.02,0.0094,1400,0.003280045,0.003280045,0.003280045,36_32:0.045870268412714965,36_32:660,TRUE
37,281.8401694,46.17595648,4.936339681,-0.306126022,0.0095,0.009,0.01,1400,0.000173913,0.000173913,0.000173913,37_52:0.0049983667983658775;37_38:0.005171100756811181,37_52:660;37_38:660,TRUE
38,322.1502323,212.173809,4.812918089,-0.309044198,0.036,0.0302,0.0418,1400,0.000161974,0.000161974,0.000161974,,,TRUE
39,355.8612903,195.896531,4.699713238,-0.308885436,0.0497,0.025,0.0744,1400,0.000101589,0.000101589,0.000101589,39_33:0.009037430459169354;39_38:0.004391799721823714,39_33:660;39_38:660,TRUE
40,214.8368518,6.009923854,4.892252595,-0.307697781,0.006,0.006,0.006,1400,0.000318914,0.000318914,0.000318914,40_41:0.006090767446833456;40_39:0.003414695342901841,40_41:660;40_39:660,TRUE
41,185.5613418,132.8243156,4.993956578,-0.306669885,0.0387,0.0402,0.0372,1400,0.000286171,0.000286171,0.000286171,,,TRUE
42,226.9067218,5.980730201,4.789244434,-0.309218997,0.0061,0.009,0.0032,1400,0.000398252,0.000398252,0.000398252,42_41:0.012335427217581019;42_43:0.00484870165953688,42_41:660;42_43:660,TRUE
43,404.401719,125.0714407,4.930806251,-0.307534708,0.0149,0.0062,0.0236,1400,0.00022502,0.00022502,0.00022502,43_34:0.009146562990001439;43_44:0.0041730991771830594,43_34:660;43_44:660,TRUE
44,400.5747116,21.10928689,4.826600006,-0.308784816,0.0128,0.0136,0.012,1400,0.000145015,0.000145015,0.000145015,,,TRUE
45,293.1976769,285.1905535,4.924035846,-0.307109758,0.0269,0.0286,0.0252,1400,0.00022589,0.00022589,0.00022589,45_54:0.008473459658601717;45_46:0.0035640923495792454;45_44:0.003953803770436637,45_54:660;45_46:660;45_44:660,TRUE
46,281.3342286,298.1675156,4.853321335,-0.308654198,0.1524,0.1468,0.158,1400,9.55164E-05,9.55164E-05,9.55164E-05,46_47:0.0033947395106151967,46_47:660,TRUE
47,237.0215458,39.30342667,4.797730371,-0.309068584,0.0095,0.0092,0.0098,1400,0.000136168,0.000136168,0.000136168,,,TRUE
48,444.3145699,171.1037665,4.873754464,-0.307969665,0.0239,0.0246,0.0232,1400,0.000488405,0.000488405,0.000488405,48_47:0.009644730703690263;48_49:0.010213368798333872,48_47:660;48_49:660,TRUE
49,188.1255497,59.31184764,4.842916893,0,0.0145,0.0218,0.0072,1400,0.000331383,0.000331383,0.000331383,49_50:0.006822745511196299,49_50:660,TRUE
50,244.0104302,238.1902374,5.003764641,-0.305729199,0.0095,0.013,0.006,1400,0.00017835,0.00017835,0.00017835,50_51:0.007997836726505642,50_51:660,TRUE
51,143.7196288,37.67502637,4.932002661,-0.306161364,0.0353,0.0406,0.03,1400,0.000295829,0.000295829,0.000295829,51_36:0.09847045824053062,51_36:660,TRUE
52,154.954354,87.05927775,4.977919965,-0.305566971,0.0117,0.0114,0.012,1400,0.00016716,0.00016716,0.00016716,52_56:0.010120755450736957,52_56:660,TRUE
53,169.5232603,11.04432856,4.848816152,-0.307526875,0.0074,0.0074,0.0074,1400,0.000273489,0.000273489,0.000273489,53_41:0.007724614302093646,53_41:660,TRUE
54,324.990602,123.0360066,4.878354735,-0.306945825,0.0142,0.013,0.0154,1400,0.000371089,0.000371089,0.000371089,,,TRUE
55,198.5819676,120.0458104,4.907306345,-0.307321519,0.0138,0.0212,0.0064,1400,0.00031634,0.00031634,0.00031634,55_49:0.004389572332292452,55_49:660,TRUE
56,105.7072321,69.8277205,5.115812955,-0.304013777,0.0208,0.0266,0.015,1400,0.000304649,0.000304649,0.000304649,,,TRUE
57,246.1666128,166.3121029,4.96946623,-0.305480364,0.0079,0.0064,0.0094,1400,0.000223607,0.000223607,0.000223607,57_56:0.00840254715649788;57_58:0.004254444828304782,57_56:660;57_58:660,TRUE
58,294.1821358,165.9109945,4.737302548,-0.311256229,0.0883,0.0864,0.0902,1400,0.000107363,0.000107363,0.000107363,58_71:0.00408098566290277,58_71:660,TRUE
59,162.5894458,302.5412426,4.901516258,-0.307051681,0.0135,0.0142,0.0128,1400,0.000110756,0.000110756,0.000110756,59_58:0.004370300149937445;59_60:0.004567173400497476,59_58:660;59_60:660,TRUE
60,357.8907434,258.7128614,4.937708644,-0.306945231,0.0294,0.0268,0.032,1400,0.000229188,0.000229188,0.000229188,60_53:0.006825754470217049,60_53:660,TRUE
61,323.8517872,245.9536484,4.864176158,-0.308910883,0.305,0.5,0.11,1400,0.005875749,0.005875749,0.005875749,61_60:1;61_62:1,61_60:660;61_62:660,TRUE
62,419.8431473,231.989914,4.650872737,-0.31177177,0.0138,0.0196,0.008,1400,0.000110119,0.000110119,0.000110119,62_72:0.021627828780089703,62_72:660,TRUE
63,475.1673053,144.1945319,4.882151932,-0.307722421,0.0056,0.0052,0.006,1400,0.000377339,0.000377339,0.000377339,63_62:0.008280121405843582,63_62:660,TRUE
64,143.8947232,114.4466935,4.956156262,-0.307253503,0.0057,0.0072,0.0042,1400,0.000343124,0.000343124,0.000343124,64_54:0.01357946167675228;64_63:0.014016852729883844,64_54:660;64_63:660,TRUE
65,359.4219784,242.6345325,4.761269159,-0.308475517,0.0282,0.036,0.0204,1400,0.000271478,0.000271478,0.000271478,65_64:0.008489888941975027,65_64:660,TRUE
66,276.2931821,16.47676933,4.941581797,-0.282753394,0.215,0.206666667,0.223333333,1400,0.000666896,0.000666896,0.000666896,66_73:0.02754370543696122;66_65:0.027755538910537114,66_73:660;66_65:660,TRUE
67,334.5283036,89.6568084,5.04267052,-0.305532619,0.035,0.023333333,0.046666667,1400,0.000458221,0.000458221,0.000458221,67_66:0.09206443291199469,67_66:660,TRUE
68,160.4532316,131.3183969,5.128341919,-0.303724905,0.0602,0.0686,0.0518,1400,0.000220731,0.000220731,0.000220731,68_67:0.0077244117368513165;68_69:0.005474689634229257;68_55:0.01401510822037727,68_67:660;68_69:660;68_55:660,TRUE
69,241.686602,210.9310325,5.073680731,-0.303766876,0.007,0.0074,0.0066,1400,0.000263893,0.000263893,0.000263893,69_70:0.004310893396865356,69_70:660,TRUE
70,223.7259633,71.78119465,4.875373162,-0.307020417,0.0823,0.082,0.0826,1400,0.000171061,0.000171061,0.000171061,,,TRUE
71,405.604969,242.2197914,4.826613325,-0.308811782,0.0098,0.0114,0.0082,1400,0.000256336,0.000256336,0.000256336,71_77:0.006051426975110408,71_77:660,TRUE
72,98.59028257,12.82202287,4.828084487,-0.308253719,0.0333,0.0452,0.0214,1400,0.002795057,0.002795057,0.002795057,,,TRUE
73,162.0429028,100.6112162,4.874078194,-0.307733633,0.0079,0.0082,0.0076,1400,0.00025458,0.00025458,0.00025458,,,TRUE
74,358.3133226,196.0890549,4.717508603,-0.309244814,0.0369,0.0456,0.0282,1400,0.000118242,0.000118242,0.000118242,74_70:0.008412438405217798,74_70:660,TRUE
75,274.5340885,66.95540284,4.915102403,-0.306742977,0.0578,0.0868,0.0288,1400,0.000316083,0.000316083,0.000316083,75_76:0.009323788981429854,75_76:660,TRUE
76,278.4205207,164.0631479,4.861167238,-0.308067714,0.0238,0.0364,0.0112,1400,0.00018685,0.00018685,0.00018685,76_77:0.005426829404980266,76_77:660,TRUE
77,324.7387863,174.5000121,4.720501395,-0.310629752,0.1877,0.1972,0.1782,1400,9.71477E-05,9.71477E-05,9.71477E-05,,,TRUE
78,334.9408627,305.7694821,5.007267391,-0.307523962,0.4931,0.2966,0.6896,1400,0.000199583,0.000199583,0.000199583,78_79:1;78_77:1,78_79:660;78_77:660,TRUE
79,338.2026713,242.1015649,4.786355638,-0.30966014,0.0192,0.0152,0.0232,1400,8.73169E-05,8.73169E-05,8.73169E-05,79_80:0.006288516539512734,79_80:660,TRUE
80,212.4026051,56.532097,4.850846746,-0.307983047,0.0889,0.095,0.0828,1400,0.000391688,0.000391688,0.000391688,,,TRUE
81,193.9541506,23.08420721,5.002331345,-0.281520337,0.1352,0.1372,0.1332,1400,0.000676057,0.000676057,0.000676057,81_82:0.026206841322872154;81_72:0.21255601822136339;81_80:0.03207328845095525,81_82:660;81_72:660;81_80:660,TRUE
82,314.6361826,14.43678626,4.902340148,-0.307320815,0.0041,0.0048,0.0034,1400,0.000406301,0.000406301,0.000406301,,,TRUE
83,292.2560209,112.2015532,5.031210232,-0.306324378,0.0062,0.0068,0.0056,1400,0.000145054,0.000145054,0.000145054,83_82:0.008401927531976577,83_82:660,TRUE
84,331.3267892,92.58871493,4.894140466,-0.306590283,0.0151,0.0158,0.0144,1400,0.000253785,0.000253785,0.000253785,84_83:0.007062889060746397,84_83:660,TRUE
85,272.0143686,123.8643466,4.990627792,-0.306580086,0.4103,0.4006,0.42,1400,0.000175622,0.000175622,0.000175622,85_84:0.008946023966519667;85_73:0.007927019206839747,85_84:660;85_73:660,TRUE
86,226.2609301,79.53855651,4.943744325,-0.306067978,0.0462,0.0528,0.0396,1400,0.000295526,0.000295526,0.000295526,86_85:0.00750477117053025,86_85:660,TRUE
87,375.909699,167.4139603,4.89289753,-0.307149168,0.0464,0.0408,0.052,1400,0.000152166,0.000152166,0.000152166,87_93:0.05999892291107228;87_88:0.007754608982033784;87_86:0.007280565670976569,87_93:660;87_88:660;87_86:660,TRUE
88,97.69985396,111.1305636,5.052561666,-0.304960394,0.0081,0.0086,0.0076,1400,0.000332713,0.000332713,0.000332713,88_89:0.015623096130069486,88_89:660,TRUE
89,204.8631647,128.3165197,4.92265145,-0.30665428,0.125,0.1152,0.1348,1400,0.000550733,0.000550733,0.000550733,89_74:0.023074626517874286,89_74:660,TRUE
90,185.0953354,320.731605,4.983461222,-0.305384702,0.0166,0.0148,0.0184,1400,0.000127461,0.000127461,0.000127461,90_94:0.004120917939284291;90_75:0.006998575402025947,90_94:660;90_75:660,TRUE
91,91.15090058,108.4744051,4.869909385,-0.307493636,0.0645,0.0678,0.0612,1400,0.000304089,0.000304089,0.000304089,91_79:0.01000214054831422,91_79:660,TRUE
92,240.9817257,95.09135443,4.94351277,-0.306295523,0.0135,0.0134,0.0136,1400,0.000405859,0.000405859,0.000405859,92_83:0.0077183892611205895;92_102:0.01166474116035271,92_83:660;92_102:660,TRUE
93,271.4163718,11.66700189,4.655432352,0,0.0525,0.038,0.067,1400,0.001447527,0.001447527,0.001447527,93_106:1,93_106:660,TRUE
94,296.2252427,364.5776887,4.892455393,-0.307164835,0.0456,0.0766,0.0146,1400,0.003883432,0.003883432,0.003883432,94_95:0.012998443620676287,94_95:660,TRUE
95,432.441195,137.3193512,4.805793609,-0.309182542,0.0084,0.0098,0.007,1400,0.000156365,0.000156365,0.000156365,,,TRUE
96,339.8436342,313.9291257,4.904946457,-0.307551792,0.0683,0.0702,0.0664,1400,0.00021928,0.00021928,0.00021928,96_109:0.008352831377184317;96_97:0.01691692994512628;96_95:0.004729717834880548,96_109:660;96_97:660;96_95:660,TRUE
97,263.7715732,240.6506666,4.827952579,-0.307708622,0.0106,0.0134,0.0078,1400,0.000968658,0.000968658,0.000968658,97_98:0.0316208568541953,97_98:660,TRUE
98,316.5497891,24.64627923,4.93186544,-0.307166291,0.008,0.0082,0.0078,1400,0.000123786,0.000123786,0.000123786,98_91:0.008064142579895933,98_91:660,TRUE
99,318.8156633,267.306537,4.847705303,-0.307392843,0.01,0.0074,0.0126,1400,0.000144077,0.000144077,0.000144077,99_98:0.004324814453826875,99_98:660,TRUE
100,204.1070122,130.6507289,5.038235817,-0.305216444,0.0141,0.009,0.0192,1400,0.000191026,0.000191026,0.000191026,100_99:0.005631963265508855;100_110:0.03605050258678816,100_99:660;100_110:660,TRUE
101,365.6845548,271.5335875,4.78665772,-0.308590221,0.0102,0.0114,0.009,1400,0.000147552,0.000147552,0.000147552,101_102:0.0037138248497821658;101_100:0.007480891085281827,101_102:660;101_100:660,TRUE
102,395.441462,265.7581204,4.864154631,-0.307907825,0.0145,0.0122,0.0168,1400,0.000132597,0.000132597,0.000132597,,,TRUE
103,303.9255034,92.23294708,4.947649015,-0.306110686,0.0093,0.01,0.0086,1400,0.00040279,0.00040279,0.00040279,103_102:0.006805933224968447;103_104:0.008889258387495658,103_102:660;103_104:660,TRUE
104,360.9888642,123.345654,4.82325273,-0.308873892,0.0455,0.0442,0.0468,1400,0.000187738,0.000187738,0.000187738,104_111:0.11720150914556753;104_105:0.004050844246341306,104_111:660;104_105:660,TRUE
105,264.2263823,159.3061004,4.923683983,-0.307446043,0.0564,0.0516,0.0612,1400,0.00011968,0.00011968,0.00011968,105_106:1,105_106:660,TRUE
106,33.11800499,127.2276492,4.833835391,0,0.2019,0.3904,0.0134,1400,0.062575147,0.062575147,0.062575147,106_107:1,106_107:660,TRUE
107,262.3341056,353.5134171,4.737134071,-0.309232319,0.0259,0.027,0.0248,1400,0.000138151,0.000138151,0.000138151,,,TRUE
108,296.7945554,153.9541568,4.848576097,-0.30758756,0.0151,0.0144,0.0158,1400,0.000175942,0.000175942,0.000175942,108_107:0.006786311966333891;108_112:0.009594779874447262,108_107:660;108_112:660,TRUE
109,184.1779132,63.76161321,4.816287335,-0.307622485,0.07,0.0638,0.0762,1400,0.000537686,0.000537686,0.000537686,109_114:0.007763428557447882,109_114:660,TRUE
110,218.2810817,40.11963823,4.960602212,-0.306543269,0.1224,0.0926,0.1522,1400,0.000614138,0.000614138,0.000614138,,,TRUE
111,139.3432359,8.847726383,4.772005968,-0.274590338,0.0675,0.0664,0.0686,1400,0.003244733,0.003244733,0.003244733,,,TRUE
112,371.8792641,368.1012954,4.758019156,-0.309478215,0.0108,0.0132,0.0084,1400,0.000271154,0.000271154,0.000271154,,,TRUE
113,385.2363999,137.0180956,4.878224723,-0.307488632,0.0306,0.0406,0.0206,1400,0.000862396,0.000862396,0.000862396,,,TRUE
114,223.3676372,56.87850616,4.956602062,-0.306131903,0.0235,0.0358,0.0112,1400,0.005887756,0.005887756,0.005887756,114_115:0.007997510509209965;114_113:0.019420004981979072,114_115:660;114_113:660,TRUE
115,211.8327179,220.3846009,4.861273593,-0.307490625,0.0117,0.0116,0.0118,1400,0.00017888,0.00017888,0.00017888,115_116:0.008432889686747769,115_116:660,TRUE
116,319.7715324,253.7281951,4.925881581,-0.306115752,0.0402,0.041,0.0394,1400,0.000229244,0.000229244,0.000229244,116_117:0.04919667729139082,116_117:660,TRUE
117,279.1420023,178.7045798,4.826801186,-0.307647358,0.0872,0.0958,0.0786,1400,0.002397713,0.002397713,0.002397713,117_118:0.015031159181938869,117_118:660,TRUE
118,165.3144135,25.88398907,4.917671187,-0.283786415,0.0401,0.016,0.0642,1400,0.000319926,0.000319926,0.000319926,118_119:0.007220104127597049;118_110:0.055083193216563076,118_119:660;118_110:660,TRUE
119,431.2504957,310.3309808,4.684285225,-0.311563809,0.0063,0.007,0.0056,1400,0.000118611,0.000118611,0.000118611,,,TRUE
120,142.7518165,88.32709578,4.871321546,-0.307090809,0.0779,0.0972,0.0586,1400,0.002003474,0.002003474,0.002003474,120_121:0.022899404647721305;120_119:0.01632672292084833,120_121:660;120_119:660,TRUE
121,216.7766905,90.62822907,5.069351436,-0.304889086,0.02,0.0238,0.0162,1400,0.000200519,0.000200519,0.000200519,121_122:0.010846374316155483,121_122:660,TRUE
122,341.2998606,246.6261698,4.880447927,-0.30676936,0.0127,0.0134,0.012,1400,0.000126448,0.000126448,0.000126448,122_111:0.053513169331090266,122_111:660,TRUE
123,276.4395786,185.5627856,5.05856515,-0.304452411,0.0138,0.009,0.0186,1400,0.000291389,0.000291389,0.000291389,123_122:0.005001862857987732;123_124:0.005201822535004008,123_122:660;123_124:660,TRUE
124,340.0337811,172.5394224,4.846352575,-0.306931856,0.0437,0.0606,0.0268,1400,0.00015454,0.00015454,0.00015454,,,TRUE
125,263.8643108,276.9013417,5.042883606,-0.304644992,0.0397,0.0372,0.0422,1400,0.00016639,0.00016639,0.00016639,125_126:0.005893869078533037;125_124:0.005055251927957,125_126:660;125_124:660,TRUE
126,275.1189705,122.8183167,4.993309409,-0.304991599,0.0127,0.0092,0.0162,1400,0.000149131,0.000149131,0.000149131,126_112:0.007914516657773596,126_112:660,TRUE
,,,,,,,,,0.001374033,0.001374033,0.001374033,,,
,,,,,,,,,0.000267523,0.000267523,0.000267523,,,


==> figure/data/ibm_sherbrooke_calibrations_2024-05-21T23_27_57Z.csv <==
Qubit,T1 (us),T2 (us),Frequency (GHz),Anharmonicity (GHz),Readout assignment error ,Prob meas0 prep1 ,Prob meas1 prep0 ,Readout length (ns),ID error ,√x (sx) error ,Pauli-X error ,ECR error ,Gate time (ns),Operational
0,482.75531,215.8219047,4.635666656,-0.313276039,0.0049,0.0058,0.004,1244.444444,9.26189E-05,9.26189E-05,9.26189E-05,,,TRUE
1,378.5102346,330.6779946,4.73628625,-0.312918073,0.0091,0.008,0.0102,1244.444444,0.000195801,0.000195801,0.000195801,1_2:0.005248419419881217;1_0:0.008297517720554232,1_2:533.3333333333333;1_0:533.3333333333333,TRUE
2,217.0150824,173.977794,4.81917904,-0.311295152,0.0236,0.0208,0.0264,1244.444444,0.000202604,0.000202604,0.000202604,,,TRUE
3,339.5046961,217.7303284,4.747193618,-0.31115347,0.0187,0.029,0.0084,1244.444444,0.000725563,0.000725563,0.000725563,3_2:0.028219817751379217,3_2:533.3333333333333,TRUE
4,397.2722045,256.3704926,4.787879357,-0.310945402,0.0131,0.0124,0.0138,1244.444444,0.000155809,0.000155809,0.000155809,4_3:0.006653569846258617;4_15:0.01090770060244714,4_3:533.3333333333333;4_15:533.3333333333333,TRUE
5,212.2793676,216.6135981,4.850821736,-0.310566062,0.0513,0.0492,0.0534,1244.444444,0.00048747,0.00048747,0.00048747,5_4:0.010946979311278165,5_4:533.3333333333333,TRUE
6,329.1044884,301.8920347,4.899556831,-0.309055784,0.0381,0.0352,0.041,1244.444444,0.000244983,0.000244983,0.000244983,6_5:0.005330083324672968,6_5:533.3333333333333,TRUE
7,66.07482349,206.7613957,4.755823162,-0.311003905,0.0082,0.0086,0.0078,1244.444444,0.001798855,0.001798855,0.001798855,7_6:0.025883254961401952,7_6:533.3333333333333,TRUE
8,284.1041826,172.4129623,4.812589705,-0.313345113,0.0436,0.0448,0.0424,1244.444444,0.000273314,0.000273314,0.000273314,8_9:0.023101003239374057;8_7:0.010083659572725195,8_9:533.3333333333333;8_7:533.3333333333333,TRUE
9,139.3107507,62.89010725,4.637979965,-0.292640888,0.0282,0.0302,0.0262,1244.444444,0.000939589,0.000939589,0.000939589,,,TRUE
10,243.695368,186.0474923,4.804404208,-0.311227426,0.0086,0.0096,0.0076,1244.444444,0.000206973,0.000206973,0.000206973,10_11:0.006413537877338005;10_9:0.020361361324657795,10_11:533.3333333333333;10_9:533.3333333333333,TRUE
11,370.9207066,86.31740551,4.743319522,-0.311794174,0.0084,0.0104,0.0064,1244.444444,0.000375634,0.000375634,0.000375634,11_12:0.006328892353495402,11_12:533.3333333333333,TRUE
12,368.4369389,325.8625909,4.625947135,-0.313723596,0.0171,0.0224,0.0118,1244.444444,0.000125519,0.000125519,0.000125519,12_13:0.007016313718448491,12_13:533.3333333333333,TRUE
13,305.6017631,387.4981144,4.556962268,-0.313778715,0.0451,0.0446,0.0456,1244.444444,0.000134503,0.000134503,0.000134503,,,TRUE
14,116.5075054,104.1959472,4.510082009,-0.315771227,0.0203,0.032,0.0086,1244.444444,0.001063484,0.001063484,0.001063484,14_0:0.01644435312474496;14_18:0.013904103519101735,14_0:533.3333333333333;14_18:533.3333333333333,TRUE
15,391.0296225,289.4862756,4.599050187,-0.320449868,0.0842,0.079,0.0894,1244.444444,0.000340407,0.000340407,0.000340407,,,TRUE
16,295.0893911,138.4146923,4.937434668,-0.308831513,0.0736,0.0798,0.0674,1244.444444,0.000193227,0.000193227,0.000193227,16_8:0.005607884923383322,16_8:533.3333333333333,TRUE
17,219.6192433,84.08820245,4.752739352,-0.311531542,0.0128,0.0148,0.0108,1244.444444,0.000424307,0.000424307,0.000424307,17_12:0.008522257773584285;17_30:0.007430917522955105,17_12:533.3333333333333;17_30:533.3333333333333,TRUE
18,324.5312678,53.97928921,4.659389846,-0.289259985,0.11,0.076666667,0.143333333,1244.444444,0.000176994,0.000176994,0.000176994,18_19:0.05017310159059213,18_19:533.3333333333333,TRUE
19,62.81243562,102.593748,4.82132588,-0.311983286,0.213333333,0.406666667,0.02,1244.444444,0.00997806,0.00997806,0.00997806,19_20:0.015791114918164623,19_20:533.3333333333333,TRUE
20,66.54414607,45.69339316,4.738285386,-0.31196964,0.05,0.03,0.07,1244.444444,0.000302013,0.000302013,0.000302013,20_33:0.007704748872536776,20_33:533.3333333333333,TRUE
21,382.2710966,24.75830557,4.773890538,-0.311425423,0.3265,0.321,0.332,1244.444444,0.000301505,0.000301505,0.000301505,21_22:0.010229120302064576;21_20:0.014802211698118795,21_22:803.5555555555555;21_20:533.3333333333333,TRUE
22,313.1389809,207.9663059,4.668474119,-0.313316632,0.0181,0.0174,0.0188,1244.444444,0.000119614,0.000119614,0.000119614,22_15:0.11408042629314569,22_15:590.2222222222222,TRUE
23,379.046333,265.6186812,4.758098339,-0.311738561,0.0115,0.0106,0.0124,1244.444444,0.000126874,0.000126874,0.000126874,23_24:0.010746559320733068;23_22:0.0035252006057052143,23_24:533.3333333333333;23_22:533.3333333333333,TRUE
24,226.0489409,65.10771466,4.611449013,-0.313549826,0.0143,0.0142,0.0144,1244.444444,0.00014552,0.00014552,0.00014552,,,TRUE
25,214.0821867,259.5193811,4.731636878,-0.312255084,0.0291,0.0322,0.026,1244.444444,0.000283049,0.000283049,0.000283049,25_24:0.004929833428838182,25_24:533.3333333333333,TRUE
26,393.9316331,249.664799,4.777297796,-0.312281178,0.0047,0.0062,0.0032,1244.444444,0.000145809,0.000145809,0.000145809,26_25:0.006804595094690363;26_16:0.005332079200962209;26_27:0.005047786310899138,26_25:533.3333333333333;26_16:533.3333333333333;26_27:533.3333333333333,TRUE
27,260.4821001,84.32421594,4.680345149,-0.312827914,0.0119,0.0128,0.011,1244.444444,0.000182603,0.000182603,0.000182603,,,TRUE
28,217.4968792,81.80305792,4.743645437,-0.271863812,0.0574,0.039,0.0758,1244.444444,0.000378123,0.000378123,0.000378123,28_27:0.005008764852801412,28_27:533.3333333333333,TRUE
29,431.3541469,164.4753626,4.791618309,-0.324262843,0.0083,0.0094,0.0072,1244.444444,0.000125192,0.000125192,0.000125192,29_30:0.00414992690440652;29_28:0.009304113681278564,29_30:533.3333333333333;29_28:533.3333333333333,TRUE
30,278.4248223,199.5345059,4.692881281,-0.312680144,0.0066,0.01,0.0032,1244.444444,0.000157452,0.000157452,0.000157452,,,TRUE
31,288.2073305,31.52904738,5.057534754,-0.307005922,0.0154,0.0208,0.01,1244.444444,0.000439048,0.000439048,0.000439048,31_30:0.009673233121109376;31_32:0.004254811481263054,31_30:533.3333333333333;31_32:533.3333333333333,TRUE
32,153.1761218,168.9969551,4.92996873,-0.308282235,0.0274,0.0336,0.0212,1244.444444,0.000248708,0.000248708,0.000248708,32_36:0.005356770874434674,32_36:533.3333333333333,TRUE
33,271.7132204,348.9751411,4.677517328,-0.313728228,0.0092,0.0112,0.0072,1244.444444,0.000108442,0.000108442,0.000108442,33_39:0.0036847589993163343,33_39:533.3333333333333,TRUE
34,179.5042021,102.339411,4.710588739,-0.287696665,0.0562,0.0366,0.0758,1244.444444,0.000299183,0.000299183,0.000299183,34_24:0.008070666660430326,34_24:533.3333333333333,TRUE
35,283.0585998,62.47805262,4.914533423,-0.30919638,0.0111,0.013,0.0092,1244.444444,0.000245965,0.000245965,0.000245965,35_47:0.006547119908753202;35_28:0.00664694440759156,35_47:533.3333333333333;35_28:533.3333333333333,TRUE
36,344.3050067,59.04528502,4.854001625,-0.310283109,0.0094,0.0122,0.0066,1244.444444,0.00019104,0.00019104,0.00019104,36_51:0.004069074234597125,36_51:533.3333333333333,TRUE
37,16.34595417,24.94474102,4.593839673,-0.315389847,0.0256,0.0376,0.0136,1244.444444,0.001814946,0.001814946,0.001814946,37_38:0.0326794421939976,37_38:533.3333333333333,TRUE
38,338.5283866,172.3436871,4.485873169,-0.315937792,0.0122,0.013,0.0114,1244.444444,0.00018483,0.00018483,0.00018483,38_39:0.0039062698370005144,38_39:533.3333333333333,TRUE
39,338.1538872,178.6095992,4.574242151,-0.314030833,0.0071,0.007,0.0072,1244.444444,0.000115899,0.000115899,0.000115899,,,TRUE
40,466.3459439,254.4826335,4.705520359,-0.312642682,0.0066,0.0094,0.0038,1244.444444,0.000120357,0.000120357,0.000120357,40_39:0.002635797225389258,40_39:590.2222222222222,TRUE
41,263.6628188,311.8647491,4.814536742,-0.312636919,0.0049,0.0068,0.003,1244.444444,0.000155149,0.000155149,0.000155149,41_40:0.006347110916572973;41_53:0.0032955755778970586,41_40:533.3333333333333;41_53:533.3333333333333,TRUE
42,444.6906111,419.1944325,4.654724301,-0.314287319,0.0294,0.0254,0.0334,1244.444444,0.000138209,0.000138209,0.000138209,42_41:0.005582414717670597,42_41:533.3333333333333,TRUE
43,224.4634198,206.5486971,4.755139407,-0.313277415,0.0074,0.007,0.0078,1244.444444,0.000194525,0.000194525,0.000194525,43_44:0.004995170539732363;43_34:0.007253893013321355;43_42:0.00988961215592915,43_44:533.3333333333333;43_34:533.3333333333333;43_42:533.3333333333333,TRUE
44,334.1382727,134.5408901,4.868098513,-0.310496391,0.0048,0.005,0.0046,1244.444444,0.000229249,0.000229249,0.000229249,,,TRUE
45,167.6623893,410.5990004,4.762839479,-0.311051171,0.0076,0.0106,0.0046,1244.444444,0.000175198,0.000175198,0.000175198,45_46:0.006610565554075465;45_44:0.005283975114816125,45_46:533.3333333333333;45_44:533.3333333333333,TRUE
46,362.286817,522.8339306,4.674062845,-0.313350551,0.0078,0.012,0.0036,1244.444444,0.000116996,0.000116996,0.000116996,,,TRUE
47,263.4589839,132.5728965,4.795062225,-0.312251405,0.0064,0.0054,0.0074,1244.444444,0.000171311,0.000171311,0.000171311,47_48:0.003770916271535363;47_46:0.003196722278219155,47_48:533.3333333333333;47_46:533.3333333333333,TRUE
48,252.9174576,246.8903515,4.707249839,-0.311649801,0.0104,0.0082,0.0126,1244.444444,0.000317125,0.000317125,0.000317125,,,TRUE
49,98.82476046,91.02709898,4.810762787,-0.311131352,0.005,0.0066,0.0034,1244.444444,0.001477632,0.001477632,0.001477632,49_50:0.007079643868608015;49_48:0.006348228681220175,49_50:590.2222222222222;49_48:533.3333333333333,TRUE
50,184.496646,138.7749052,4.879028174,-0.309687713,0.0158,0.0068,0.0248,1244.444444,0.00020322,0.00020322,0.00020322,50_51:0.0034300139471700464,50_51:341.3333333333333,TRUE
51,332.6508237,356.1959786,4.767368359,-0.310939592,0.0182,0.019,0.0174,1244.444444,0.00015956,0.00015956,0.00015956,,,TRUE
52,219.2801374,69.98731646,4.854908596,-0.309597637,0.0172,0.012,0.0224,1244.444444,0.000218257,0.000218257,0.000218257,52_37:0.052297879268745046,52_37:533.3333333333333,TRUE
53,300.807795,300.3069648,4.767779923,-0.31056251,0.0129,0.0138,0.012,1244.444444,0.000128645,0.000128645,0.000128645,53_60:0.004957667930773013,53_60:533.3333333333333,TRUE
54,370.675341,57.96252994,4.821584878,-0.310411116,0.0057,0.0064,0.005,1244.444444,0.000229961,0.000229961,0.000229961,54_45:0.008021977050451157,54_45:533.3333333333333,TRUE
55,252.6613813,306.1775356,4.907504845,-0.309992606,0.005,0.006,0.004,1244.444444,0.000157221,0.000157221,0.000157221,55_49:0.009629683947155632,55_49:533.3333333333333,TRUE
56,173.4621069,16.93245005,4.455280719,-0.318038039,0.033333333,0.05,0.016666667,1244.444444,0.000325166,0.000325166,0.000325166,56_52:1;56_57:1,56_52:881.7777777777777;56_57:768,TRUE
57,267.8977509,61.52382405,4.834730521,-0.310015468,0.0205,0.0266,0.0144,1244.444444,0.000501795,0.000501795,0.000501795,57_58:0.01625355819452451,57_58:533.3333333333333,TRUE
58,206.1126206,178.0462475,4.70882722,-0.313667333,0.0041,0.0042,0.004,1244.444444,0.000136452,0.000136452,0.000136452,,,TRUE
59,284.4319314,341.0992912,4.810873389,-0.310236399,0.0153,0.0184,0.0122,1244.444444,0.000137116,0.000137116,0.000137116,59_60:0.006318197952867588;59_58:0.007316305808690138,59_60:533.3333333333333;59_58:533.3333333333333,TRUE
60,323.0189821,287.7593334,4.672401291,-0.31324002,0.0054,0.0068,0.004,1244.444444,0.000143627,0.000143627,0.000143627,,,TRUE
61,269.3087176,256.4246006,4.901560027,-0.309958635,0.0075,0.0064,0.0086,1244.444444,0.000175097,0.000175097,0.000175097,61_60:0.00804652459291838;61_62:0.015191892311646166,61_60:533.3333333333333;61_62:533.3333333333333,TRUE
62,364.7620867,159.0807616,4.771226677,-0.310993204,0.0217,0.0238,0.0196,1244.444444,0.000203692,0.000203692,0.000203692,,,TRUE
63,116.3747459,88.27501147,4.995032823,-0.308453763,0.076666667,0.146666667,0.006666667,1244.444444,0.006186607,0.006186607,0.006186607,63_64:1;63_62:1,63_64:533.3333333333333;63_62:533.3333333333333,TRUE
64,189.346188,185.1774524,4.87891795,-0.310511837,0.0041,0.006,0.0022,1244.444444,0.000179181,0.000179181,0.000179181,64_54:0.007460281977779953;64_65:0.00859643245181027,64_54:533.3333333333333;64_65:590.2222222222222,TRUE
65,256.0607735,180.1618259,4.758078865,-0.310515739,0.0177,0.022,0.0134,1244.444444,0.000982177,0.000982177,0.000982177,,,TRUE
66,330.3602481,384.021079,4.809608486,-0.310924831,0.0071,0.0074,0.0068,1244.444444,0.00017248,0.00017248,0.00017248,66_65:0.007779209024071171,66_65:533.3333333333333,TRUE
67,70.14218402,184.0346955,4.893481879,-0.310392002,0.268333333,0.483333333,0.053333333,1244.444444,0.004480828,0.004480828,0.004480828,67_66:1,67_66:533.3333333333333,TRUE
68,110.7300821,111.182308,4.741285552,-0.311802607,0.0077,0.01,0.0054,1244.444444,0.00040029,0.00040029,0.00040029,68_55:0.009256452250933106;68_67:1,68_55:775.1111111111111;68_67:533.3333333333333,TRUE
69,194.6425845,17.59165953,4.837421273,-0.30965409,0.046666667,0.04,0.053333333,1244.444444,0.000290092,0.000290092,0.000290092,69_68:0.008940584114419392;69_70:0.006392856870188313,69_68:533.3333333333333;69_70:533.3333333333333,TRUE
70,325.5319037,409.7923544,4.708534754,-0.311450259,0.201666667,0.323333333,0.08,1244.444444,0.004805319,0.004805319,0.004805319,,,TRUE
71,177.3424611,122.4689847,4.846319325,-0.310110183,0.24,0.2472,0.2328,1244.444444,0.000356363,0.000356363,0.000356363,71_58:0.007576281911375021;71_77:0.006264794256231387,71_58:533.3333333333333;71_77:533.3333333333333,TRUE
72,190.8542924,262.8075679,4.874539653,-0.309197433,0.0514,0.0512,0.0516,1244.444444,0.000113934,0.000113934,0.000113934,72_62:0.004380182921890685,72_62:533.3333333333333,TRUE
73,247.6856552,212.6954939,4.874798135,-0.310239085,0.0061,0.006,0.0062,1244.444444,0.000132134,0.000132134,0.000132134,73_85:0.004065429120995917;73_66:0.006290645434867431,73_85:533.3333333333333;73_66:533.3333333333333,TRUE
74,207.5534332,209.3976409,4.8143642,-0.311297902,0.031666667,0.02,0.043333333,1244.444444,0.000164614,0.000164614,0.000164614,74_70:0.007135375024163615,74_70:533.3333333333333,TRUE
75,352.0644991,251.10461,4.768978896,-0.3104269,0.0559,0.0526,0.0592,1244.444444,0.00018212,0.00018212,0.00018212,75_76:0.005482303628692731,75_76:533.3333333333333,TRUE
76,158.2819675,55.14479269,4.702036074,-0.312917057,0.0211,0.0198,0.0224,1244.444444,0.000134319,0.000134319,0.000134319,,,TRUE
77,469.0592327,290.8919947,4.806563064,-0.310791231,0.0226,0.0316,0.0136,1244.444444,0.00045095,0.00045095,0.00045095,77_76:0.01046499522764846,77_76:533.3333333333333,TRUE
78,261.2217061,299.2499484,4.861123922,-0.309552412,0.0163,0.0142,0.0184,1244.444444,0.000139785,0.000139785,0.000139785,78_77:0.005898901333098339;78_79:0.005076128745461733,78_77:533.3333333333333;78_79:533.3333333333333,TRUE
79,327.5882467,24.81867871,4.786059989,-0.311511637,0.008,0.0108,0.0052,1244.444444,0.000538917,0.000538917,0.000538917,79_91:0.00866015073740567,79_91:533.3333333333333,TRUE
80,135.2112986,160.5645825,5.042763897,-0.307923844,0.009,0.0092,0.0088,1244.444444,0.000236661,0.000236661,0.000236661,80_79:0.00758107057638524;80_81:0.006972659308733892,80_79:533.3333333333333;80_81:533.3333333333333,TRUE
81,187.1562953,161.852735,4.961394631,-0.308813003,0.0033,0.004,0.0026,1244.444444,0.000205065,0.000205065,0.000205065,81_82:0.016457784829270766;81_72:0.006593192883269872,81_82:533.3333333333333;81_72:533.3333333333333,TRUE
82,253.6734474,25.71000564,4.815074312,-0.311031723,0.0053,0.0072,0.0034,1244.444444,0.000127917,0.000127917,0.000127917,82_83:0.011627747699958252,82_83:533.3333333333333,TRUE
83,152.5759186,44.09300528,4.721427474,-0.29754867,0.0587,0.0574,0.06,1244.444444,0.000273284,0.000273284,0.000273284,,,TRUE
84,258.6759771,170.35197,4.666001948,-0.313352702,0.0088,0.01,0.0076,1244.444444,0.000170899,0.000170899,0.000170899,84_83:0.011503715315526103,84_83:448,TRUE
85,329.1530596,171.0007549,4.745283739,-0.311968381,0.0149,0.0154,0.0144,1244.444444,0.000313366,0.000313366,0.000313366,85_84:0.005059968458692332,85_84:533.3333333333333,TRUE
86,214.4485392,239.8577809,4.889880629,-0.309137466,0.0059,0.0056,0.0062,1244.444444,0.000163065,0.000163065,0.000163065,86_85:0.00877403300854146;86_87:0.00862384175001596,86_85:533.3333333333333;86_87:533.3333333333333,TRUE
87,175.9330129,176.4677815,4.8244268,-0.309962496,0.0093,0.0102,0.0084,1244.444444,0.000302066,0.000302066,0.000302066,87_88:0.006156694704802124,87_88:533.3333333333333,TRUE
88,214.1299264,123.2519856,4.689565441,-0.319180693,0.0087,0.0142,0.0032,1244.444444,0.000425087,0.000425087,0.000425087,,,TRUE
89,209.4055751,302.0748356,4.94794162,-0.308832704,0.0146,0.0124,0.0168,1244.444444,0.000155567,0.000155567,0.000155567,89_88:0.011403776777552527;89_74:0.006171638706522264,89_88:533.3333333333333;89_74:533.3333333333333,TRUE
90,385.8260601,261.8828364,4.803081974,-0.310234893,0.011,0.0134,0.0086,1244.444444,0.000429118,0.000429118,0.000429118,90_94:0.007733018573373968;90_75:0.015603035938504095,90_94:533.3333333333333;90_75:533.3333333333333,TRUE
91,230.5810141,230.5485628,4.893177,-0.309834434,0.0036,0.0034,0.0038,1244.444444,0.000129142,0.000129142,0.000129142,,,TRUE
92,265.8592072,164.7674762,4.827699411,-0.310369357,0.0235,0.0336,0.0134,1244.444444,0.000938553,0.000938553,0.000938553,92_83:0.015704432397525142;92_102:0.01160937421352673,92_83:533.3333333333333;92_102:533.3333333333333,TRUE
93,288.5037495,27.19126778,4.910446863,-0.30921829,0.0091,0.0086,0.0096,1244.444444,0.000221074,0.000221074,0.000221074,93_106:0.005809582142922376;93_87:0.00932571795834855,93_106:533.3333333333333;93_87:533.3333333333333,TRUE
94,180.8897023,255.7178252,4.719670725,-0.312115006,0.0051,0.007,0.0032,1244.444444,0.000204341,0.000204341,0.000204341,,,TRUE
95,252.9060355,88.89988181,4.802275065,-0.311343986,0.0097,0.0114,0.008,1244.444444,0.00044379,0.00044379,0.00044379,95_94:0.006014380200621505;95_96:0.012226114652237913,95_94:533.3333333333333;95_96:533.3333333333333,TRUE
96,257.0580682,155.7782598,4.852632499,-0.307195053,0.014,0.0122,0.0158,1244.444444,0.000145567,0.000145567,0.000145567,,,TRUE
97,132.5576853,123.0180616,4.94967921,-0.308708461,0.0837,0.156,0.0114,1244.444444,0.002069713,0.002069713,0.002069713,97_98:0.02824789190686877;97_96:0.029630482842640415,97_98:533.3333333333333;97_96:533.3333333333333,TRUE
98,275.9363995,349.0185886,4.774672105,-0.311294795,0.014,0.0164,0.0116,1244.444444,0.000182199,0.000182199,0.000182199,98_91:0.0064644296508631904,98_91:533.3333333333333,TRUE
99,265.8740143,248.3916756,4.832447418,-0.310212857,0.0113,0.0118,0.0108,1244.444444,0.000259289,0.000259289,0.000259289,99_98:0.008448326455870153;99_100:0.0084826232941973,99_98:533.3333333333333;99_100:533.3333333333333,TRUE
100,245.1750576,173.2889447,4.648616083,-0.31432474,0.0093,0.01,0.0086,1244.444444,0.000231435,0.000231435,0.000231435,,,TRUE
101,237.0964994,74.9403067,4.84408093,-0.310623549,0.0045,0.007,0.002,1244.444444,0.000393675,0.000393675,0.000393675,101_102:0.006126436063791818;101_100:0.0072528860199660705,101_102:533.3333333333333;101_100:533.3333333333333,TRUE
102,233.6159354,114.5824395,4.786670826,-0.310931987,0.0402,0.0388,0.0416,1244.444444,0.000276457,0.000276457,0.000276457,102_103:0.006122463997608407,102_103:533.3333333333333,TRUE
103,213.5022751,270.6408434,4.694688285,-0.312259045,0.0048,0.0056,0.004,1244.444444,0.000167836,0.000167836,0.000167836,,,TRUE
104,233.879529,271.3570769,4.783886592,-0.312231007,0.0037,0.004,0.0034,1244.444444,0.000246902,0.000246902,0.000246902,104_103:0.004497534404598685,104_103:533.3333333333333,TRUE
105,250.8680093,48.28369173,4.88343453,-0.309916909,0.0086,0.0088,0.0084,1244.444444,0.00014791,0.00014791,0.00014791,105_104:0.006454986283453701,105_104:533.3333333333333,TRUE
106,429.3292898,280.6926901,4.774767705,-0.312705429,0.0075,0.0116,0.0034,1244.444444,0.000141807,0.000141807,0.000141807,106_105:0.005986724892129425,106_105:533.3333333333333,TRUE
107,11.55722913,268.0695762,4.985891721,-0.307441695,0.0094,0.0112,0.0076,1244.444444,0.000168812,0.000168812,0.000168812,107_106:0.0034359158469479956;107_108:0.007924319767161042,107_106:533.3333333333333;107_108:533.3333333333333,TRUE
108,216.8050155,205.2093724,4.857628763,-0.309368756,0.0084,0.0118,0.005,1244.444444,0.000843963,0.000843963,0.000843963,,,TRUE
109,278.6094858,379.2158664,4.79403002,-0.309823121,0.0264,0.0292,0.0236,1244.444444,0.000247695,0.000247695,0.000247695,109_96:0.005290370911967601,109_96:533.3333333333333,TRUE
110,108.3898352,290.0171222,4.834516147,-0.30953886,0.0093,0.0116,0.007,1244.444444,0.000360594,0.000360594,0.000360594,110_118:0.007334590521289763;110_100:0.007314792515953128,110_118:533.3333333333333;110_100:533.3333333333333,TRUE
111,128.5939433,150.5591748,4.899668253,-0.309661961,0.0161,0.0264,0.0058,1244.444444,0.00020736,0.00020736,0.00020736,111_104:0.007876476829373924,111_104:533.3333333333333,TRUE
112,288.0189999,76.55680002,4.931292056,-0.308280108,0.0094,0.0108,0.008,1244.444444,0.000179264,0.000179264,0.000179264,112_126:0.004088665385968332;112_108:0.009339240162017592,112_126:533.3333333333333;112_108:533.3333333333333,TRUE
113,240.525215,62.02841022,4.963723444,-0.308439428,0.0121,0.0204,0.0038,1244.444444,0.000229771,0.000229771,0.000229771,113_114:0.0058703238217885645,113_114:533.3333333333333,TRUE
114,172.5185052,210.9509911,4.884521542,-0.309343219,0.0099,0.0086,0.0112,1244.444444,0.000260293,0.000260293,0.000260293,114_109:0.0032993028143471215;114_115:0.007573965491025958,114_109:533.3333333333333;114_115:533.3333333333333,TRUE
115,475.2174377,170.7369036,4.742943054,-0.310977559,0.0063,0.0074,0.0052,1244.444444,0.000104159,0.000104159,0.000104159,,,TRUE
116,160.733769,251.3676245,4.931332753,-0.308521,0.0083,0.0088,0.0078,1244.444444,0.000171329,0.000171329,0.000171329,116_115:0.003603393799419208,116_115:533.3333333333333,TRUE
117,351.228353,212.1741859,4.793033412,-0.310843048,0.006,0.0072,0.0048,1244.444444,0.000510422,0.000510422,0.000510422,117_118:0.008855419348253624;117_116:0.011919174844736286,117_118:533.3333333333333;117_116:533.3333333333333,TRUE
118,259.2170069,306.6001898,4.737476344,-0.31213785,0.0081,0.0108,0.0054,1244.444444,0.00028058,0.00028058,0.00028058,,,TRUE
119,257.8576584,228.109673,4.792607944,-0.311500615,0.0089,0.0122,0.0056,1244.444444,0.000565683,0.000565683,0.000565683,119_118:0.008101470605802158;119_120:0.006651881530932935,119_118:533.3333333333333;119_120:533.3333333333333,TRUE
120,322.8705099,284.2206903,4.887791838,-0.309547206,0.0082,0.009,0.0074,1244.444444,0.000172773,0.000172773,0.000172773,120_121:0.008004504717105149,120_121:533.3333333333333,TRUE
121,273.7331191,67.03103151,4.847723157,-0.310850981,0.0049,0.0064,0.0034,1244.444444,0.000223785,0.000223785,0.000223785,121_122:0.004494131185477368,121_122:533.3333333333333,TRUE
122,254.8129577,320.7359871,4.731541245,-0.311598018,0.0057,0.007,0.0044,1244.444444,0.000109901,0.000109901,0.000109901,122_111:0.010225526861124878,122_111:533.3333333333333,TRUE
123,296.482198,176.7320266,4.820639536,-0.310311786,0.0053,0.0076,0.003,1244.444444,0.000215192,0.000215192,0.000215192,123_122:0.009495677553644971,123_122:533.3333333333333,TRUE
124,177.0403109,199.139537,4.881309701,-0.309208173,0.0097,0.0164,0.003,1244.444444,0.00055084,0.00055084,0.00055084,124_123:0.007264035736868429,124_123:533.3333333333333,TRUE
125,184.9161317,26.10431294,4.977334097,-0.307757613,0.0108,0.0124,0.0092,1244.444444,0.000415634,0.000415634,0.000415634,125_124:0.008798512393385943,125_124:533.3333333333333,TRUE
126,273.7807732,76.61221073,4.831251318,-0.309300543,0.0309,0.0306,0.0312,1244.444444,0.000170679,0.000170679,0.000170679,126_125:0.005890454853367005,126_125:533.3333333333333,TRUE
,,,,,,,,,0.000508407,0.000508407,0.000508407,,,
,,,,,,,,,0.00020736,0.00020736,0.00020736,,,


==> figure/data/ibm_torino_calibrations_2024-05-21T23_12_30Z.csv <==
Qubit,T1 (us),T2 (us),Readout assignment error ,Prob meas0 prep1 ,Prob meas1 prep0 ,Readout length (ns),ID error ,√x (sx) error ,Pauli-X error ,CZ error ,Gate time (ns),Operational
0,141.8241242,134.3520885,0.1027,0.1024,0.103,1560,0.000323883,0.000323883,0.000323883,0_15:0.003086440065252105;0_1:0.011205194323234774,0_15:124;0_1:84,TRUE
1,178.5925608,74.6260228,0.0094,0.0142,0.0046,1560,0.000351132,0.000351132,0.000351132,1_2:0.003893283102048173;1_0:0.011205194323234774,1_2:124;1_0:84,TRUE
2,153.0377518,108.3352567,0.025,0.0238,0.0262,1560,0.000305727,0.000305727,0.000305727,2_3:0.004110550918857231;2_1:0.003893283102048173,2_3:84;2_1:124,TRUE
3,280.6950431,172.017945,0.0122,0.0128,0.0116,1560,0.000201044,0.000201044,0.000201044,3_2:0.004110550918857231;3_4:0.0165588484768808,3_2:84;3_4:84,TRUE
4,153.4616931,250.1155661,0.0186,0.0224,0.0148,1560,0.000268518,0.000268518,0.000268518,4_16:0.0036395512179461798;4_3:0.0165588484768808;4_5:0.004891243119885286,4_16:124;4_3:84;4_5:124,TRUE
5,234.2456972,218.8930738,0.0468,0.0414,0.0522,1560,0.000273488,0.000273488,0.000273488,5_6:0.00966294335062301;5_4:0.004891243119885286,5_6:84;5_4:124,TRUE
6,51.29713685,49.77018121,0.0253,0.0282,0.0224,1560,0.000408295,0.000408295,0.000408295,6_7:0.01889811430137689;6_5:0.00966294335062301,6_7:84;6_5:84,TRUE
7,58.9762222,63.70610743,0.0377,0.0492,0.0262,1560,0.00232142,0.00232142,0.00232142,7_6:0.01889811430137689;7_8:0.018265415541897922,7_6:84;7_8:100,TRUE
8,176.7405011,145.3128641,0.028,0.0348,0.0212,1560,0.000431659,0.000431659,0.000431659,8_17:0.0027910395973327895;8_7:0.018265415541897922;8_9:0.0026975080353504044,8_17:124;8_7:100;8_9:84,TRUE
9,186.5398262,192.4835466,0.0184,0.0238,0.013,1560,0.000288552,0.000288552,0.000288552,9_10:0.003483932813990509;9_8:0.0026975080353504044,9_10:124;9_8:84,TRUE
10,240.2284242,86.60670883,0.0221,0.0238,0.0204,1560,0.000238803,0.000238803,0.000238803,10_11:0.00406145893863713;10_9:0.003483932813990509,10_11:124;10_9:124,TRUE
11,73.72952649,98.82937731,0.0158,0.0212,0.0104,1560,0.000910508,0.000910508,0.000910508,11_10:0.00406145893863713;11_12:0.026195765732772852,11_10:124;11_12:84,TRUE
12,46.13150804,72.13075665,0.0156,0.022,0.0092,1560,0.000356163,0.000356163,0.000356163,12_18:0.002807725863365723;12_11:0.026195765732772852;12_13:0.005058863590009788,12_18:124;12_11:84;12_13:124,TRUE
13,227.7284715,155.6529055,0.0127,0.0142,0.0112,1560,0.000234989,0.000234989,0.000234989,13_14:0.004233264870548148;13_12:0.005058863590009788,13_14:84;13_12:124,TRUE
14,344.1847189,139.2272387,0.0195,0.0202,0.0188,1560,0.000247071,0.000247071,0.000247071,14_13:0.004233264870548148,14_13:84,TRUE
15,207.311126,37.73432174,0.0139,0.0176,0.0102,1560,0.000961766,0.000961766,0.000961766,15_19:0.006534147589515177;15_0:0.003086440065252105,15_19:84;15_0:124,TRUE
16,189.0398786,170.0182688,0.0116,0.0142,0.009,1560,0.000273926,0.000273926,0.000273926,16_23:0.002967114184798114;16_4:0.0036395512179461798,16_23:200;16_4:124,TRUE
17,176.7461852,98.08693058,0.0091,0.0124,0.0058,1560,0.000567682,0.000567682,0.000567682,17_27:0.0035006467074077674;17_8:0.0027910395973327895,17_27:176;17_8:124,TRUE
18,252.6182601,202.6131292,0.0058,0.0052,0.0064,1560,0.000222035,0.000222035,0.000222035,18_31:0.006733852193382545;18_12:0.002807725863365723,18_31:100;18_12:124,TRUE
19,177.113804,263.718404,0.037,0.044,0.03,1560,0.000426636,0.000426636,0.000426636,19_15:0.006534147589515177;19_20:0.012716610596750277,19_15:84;19_20:124,TRUE
20,204.4800209,122.2279178,0.0079,0.0084,0.0074,1560,0.000263451,0.000263451,0.000263451,20_19:0.012716610596750277;20_21:0.004400147129196341,20_19:124;20_21:100,TRUE
21,186.8892314,32.21189696,0.0372,0.0354,0.039,1560,0.000791955,0.000791955,0.000791955,21_34:0.0049101393930776616;21_22:0.007517737551223758;21_20:0.004400147129196341,21_34:84;21_22:100;21_20:100,TRUE
22,27.42571155,42.42506223,0.0145,0.0244,0.0046,1560,0.000951825,0.000951825,0.000951825,22_23:0.007732249845608913;22_21:0.007517737551223758,22_23:100;22_21:100,TRUE
23,179.9717628,307.0812552,0.0123,0.0114,0.0132,1560,0.000129679,0.000129679,0.000129679,23_16:0.002967114184798114;23_22:0.007732249845608913;23_24:0.004739057792829543,23_16:200;23_22:100;23_24:84,TRUE
24,125.0365541,122.0831093,0.0085,0.0132,0.0038,1560,0.000727213,0.000727213,0.000727213,24_23:0.004739057792829543;24_25:0.004632516519731067,24_23:84;24_25:84,TRUE
25,205.1246022,191.2563,0.0175,0.017,0.018,1560,0.000434992,0.000434992,0.000434992,25_35:0.0033042351768785005;25_26:0.0031988288081475913;25_24:0.004632516519731067,25_35:124;25_26:100;25_24:84,TRUE
26,98.18922099,114.837744,0.1352,0.1444,0.126,1560,0.000437131,0.000437131,0.000437131,26_27:0.004545323339216312;26_25:0.0031988288081475913,26_27:84;26_25:100,TRUE
27,168.2415091,79.67124186,0.1249,0.1376,0.1122,1560,0.000266619,0.000266619,0.000266619,27_17:0.0035006467074077674;27_26:0.004545323339216312;27_28:0.0019767780903693355,27_17:176;27_26:84;27_28:100,TRUE
28,193.684242,151.4750704,0.0789,0.0944,0.0634,1560,0.000290473,0.000290473,0.000290473,28_27:0.0019767780903693355;28_29:0.00448063961356257,28_27:100;28_29:132,TRUE
29,147.6732335,167.4131886,0.0639,0.0642,0.0636,1560,0.00023649,0.00023649,0.00023649,29_36:0.0020906631745598037;29_30:0.00240752851942308;29_28:0.00448063961356257,29_36:84;29_30:84;29_28:132,TRUE
30,76.52577412,100.9431413,0.0659,0.0786,0.0532,1560,0.000345573,0.000345573,0.000345573,30_31:0.0037636765292896335;30_29:0.00240752851942308,30_31:124;30_29:84,TRUE
31,209.4865073,282.5766433,0.0231,0.0272,0.019,1560,0.000223886,0.000223886,0.000223886,31_18:0.006733852193382545;31_30:0.0037636765292896335;31_32:0.006277038686435865,31_18:100;31_30:124;31_32:84,TRUE
32,182.5426417,130.3662493,0.0725,0.0918,0.0532,1560,0.000299458,0.000299458,0.000299458,32_31:0.006277038686435865;32_33:0.0025897380489010025,32_31:84;32_33:84,TRUE
33,144.6249336,155.7365553,0.1113,0.094,0.1286,1560,0.000585271,0.000585271,0.000585271,33_37:0.0045556196177896635;33_32:0.0025897380489010025,33_37:104;33_32:84,TRUE
34,241.2150174,73.14605981,0.0068,0.006,0.0076,1560,0.000275363,0.000275363,0.000275363,34_40:0.17483797802978382;34_21:0.0049101393930776616,34_40:112;34_21:84,TRUE
35,173.4024344,128.1096512,0.0109,0.0098,0.012,1560,0.000333817,0.000333817,0.000333817,35_44:0.004283674199646287;35_25:0.0033042351768785005,35_44:124;35_25:124,TRUE
36,56.89138363,78.39641709,0.0592,0.0626,0.0558,1560,0.000992479,0.000992479,0.000992479,36_48:0.002403777799838802;36_29:0.0020906631745598037,36_48:84;36_29:84,TRUE
37,165.0702558,137.0226404,0.0759,0.0672,0.0846,1560,0.000358816,0.000358816,0.000358816,37_52:0.002057138078101539;37_33:0.0045556196177896635,37_52:120;37_33:104,TRUE
38,193.6080536,152.4712444,0.0937,0.1024,0.085,1560,0.000361261,0.000361261,0.000361261,38_53:0.0028954604117508165;38_39:0.0029229257592333635,38_53:124;38_39:84,TRUE
39,110.0726293,193.3739517,0.0101,0.0126,0.0076,1560,0.000257652,0.000257652,0.000257652,39_40:0.020796636563568255;39_38:0.0029229257592333635,39_40:100;39_38:84,TRUE
40,129.6563845,196.6274326,0.0134,0.0164,0.0104,1560,0.000266221,0.000266221,0.000266221,40_34:0.17483797802978382;40_41:0.024763128953220886;40_39:0.020796636563568255,40_34:112;40_41:124;40_39:100,TRUE
41,50.82294735,58.92808314,0.0343,0.0536,0.015,1560,0.001746323,0.001746323,0.001746323,41_40:0.024763128953220886;41_42:0.004891698426976732,41_40:124;41_42:124,TRUE
42,167.1690413,147.6768293,0.0344,0.0368,0.032,1560,0.000269283,0.000269283,0.000269283,42_54:0.004660705779313379;42_41:0.004891698426976732;42_43:0.0023956612997129145,42_54:84;42_41:124;42_43:84,TRUE
43,203.2594793,158.7183296,0.0112,0.0152,0.0072,1560,0.000196168,0.000196168,0.000196168,43_44:0.0027083654164535564;43_42:0.0023956612997129145,43_44:84;43_42:84,TRUE
44,274.8687138,283.8438261,0.0174,0.0198,0.015,1560,0.000162394,0.000162394,0.000162394,44_35:0.004283674199646287;44_45:0.0073217745510620325;44_43:0.0027083654164535564,44_35:124;44_45:84;44_43:84,TRUE
45,46.48565248,77.24683529,0.0115,0.0166,0.0064,1560,0.000558439,0.000558439,0.000558439,45_44:0.0073217745510620325;45_46:0.006158796284454704,45_44:84;45_46:124,TRUE
46,194.8874913,163.2173515,0.0303,0.0294,0.0312,1560,0.000244873,0.000244873,0.000244873,46_55:0.005423460062768198;46_45:0.006158796284454704;46_47:0.005736650422931533,46_55:100;46_45:124;46_47:84,TRUE
47,175.3059206,58.32738187,0.0149,0.0196,0.0102,1560,0.000610895,0.000610895,0.000610895,47_48:0.005008506248461303;47_46:0.005736650422931533,47_48:84;47_46:84,TRUE
48,172.176872,151.4730344,0.0433,0.0394,0.0472,1560,0.000202386,0.000202386,0.000202386,48_36:0.002403777799838802;48_49:0.007010125061876898;48_47:0.005008506248461303,48_36:84;48_49:84;48_47:84,TRUE
49,81.71610499,38.8518657,0.0144,0.0234,0.0054,1560,0.000678974,0.000678974,0.000678974,49_48:0.007010125061876898;49_50:0.005904800492731427,49_48:84;49_50:84,TRUE
50,186.0339821,277.5191772,0.0245,0.0236,0.0254,1560,0.000241601,0.000241601,0.000241601,50_56:0.0025425227947309392;50_49:0.005904800492731427;50_51:0.0030401556224908532,50_56:100;50_49:84;50_51:84,TRUE
51,255.1486416,147.1835875,0.0041,0.005,0.0032,1560,0.000157057,0.000157057,0.000157057,51_52:0.0021431620937462093;51_50:0.0030401556224908532,51_52:124;51_50:84,TRUE
52,150.7667435,213.5003661,0.0161,0.0156,0.0166,1560,0.000199498,0.000199498,0.000199498,52_37:0.002057138078101539;52_51:0.0021431620937462093,52_37:120;52_51:124,TRUE
53,83.3288034,83.39435617,0.0135,0.0164,0.0106,1560,0.000277924,0.000277924,0.000277924,53_57:0.002829372237115213;53_38:0.0028954604117508165,53_57:124;53_38:124,TRUE
54,37.87163887,75.65209284,0.0053,0.0078,0.0028,1560,0.00026018,0.00026018,0.00026018,54_61:0.0048271721087352615;54_42:0.004660705779313379,54_61:168;54_42:84,TRUE
55,224.5245839,109.9547499,0.0094,0.0104,0.0084,1560,0.00025781,0.00025781,0.00025781,55_65:0.00457040946968057;55_46:0.005423460062768198,55_65:136;55_46:100,TRUE
56,173.7078582,127.3513595,0.0179,0.0156,0.0202,1560,0.000219468,0.000219468,0.000219468,56_69:0.0045948501551122956;56_50:0.0025425227947309392,56_69:176;56_50:100,TRUE
57,202.1029098,201.263247,0.0106,0.0104,0.0108,1560,0.00042521,0.00042521,0.00042521,57_53:0.002829372237115213;57_58:0.003502455023799783,57_53:124;57_58:84,TRUE
58,81.04213679,82.03768476,0.0107,0.013,0.0084,1560,0.000385273,0.000385273,0.000385273,58_57:0.003502455023799783;58_59:0.005254572904977911,58_57:84;58_59:84,TRUE
59,175.4590702,151.3493606,0.0271,0.0346,0.0196,1560,0.00023026,0.00023026,0.00023026,59_72:0.0030461392814588595;59_60:0.03653823956080232;59_58:0.005254572904977911,59_72:84;59_60:84;59_58:84,TRUE
60,160.0210876,213.5801934,0.0098,0.0134,0.0062,1560,0.001063217,0.001063217,0.001063217,60_61:0.016323571312443108;60_59:0.03653823956080232,60_61:84;60_59:84,TRUE
61,192.6432403,153.530472,0.0065,0.008,0.005,1560,0.000446978,0.000446978,0.000446978,61_54:0.0048271721087352615;61_60:0.016323571312443108;61_62:0.0041771822679974036,61_54:168;61_60:84;61_62:84,TRUE
62,164.7848698,159.8664176,0.0124,0.0168,0.008,1560,0.000313804,0.000313804,0.000313804,62_61:0.0041771822679974036;62_63:0.004827136475191229,62_61:84;62_63:180,TRUE
63,113.1367604,96.20194024,0.0252,0.0322,0.0182,1560,0.000841538,0.000841538,0.000841538,63_73:0.0036754346850862707;63_64:0.010673477250489782;63_62:0.004827136475191229,63_73:104;63_64:84;63_62:180,TRUE
64,21.74550683,19.13266661,0.1436,0.1872,0.1,1560,0.001659119,0.001659119,0.001659119,64_65:0.015829573797228602;64_63:0.010673477250489782,64_65:84;64_63:84,TRUE
65,206.0669549,210.8912287,0.0105,0.0136,0.0074,1560,0.000215948,0.000215948,0.000215948,65_55:0.00457040946968057;65_64:0.015829573797228602;65_66:0.007103312582330462,65_55:136;65_64:84;65_66:84,TRUE
66,101.7861433,149.1778715,0.0113,0.013,0.0096,1560,0.000299001,0.000299001,0.000299001,66_65:0.007103312582330462;66_67:0.003855557170132501,66_65:84;66_67:84,TRUE
67,224.1758111,115.6328705,0.0446,0.0526,0.0366,1560,0.000386254,0.000386254,0.000386254,67_74:0.0034528049665172866;67_68:0.00302917166438757;67_66:0.003855557170132501,67_74:88;67_68:104;67_66:84,TRUE
68,213.6401499,97.20009414,0.0341,0.033,0.0352,1560,0.000358425,0.000358425,0.000358425,68_69:0.003857004405355191;68_67:0.00302917166438757,68_69:124;68_67:104,TRUE
69,185.1818528,56.10361542,0.0548,0.0418,0.0678,1560,0.000356544,0.000356544,0.000356544,69_56:0.0045948501551122956;69_68:0.003857004405355191;69_70:0.011866639462499523,69_56:176;69_68:124;69_70:84,TRUE
70,76.81572588,40.23171797,0.0521,0.044,0.0602,1560,0.000596175,0.000596175,0.000596175,70_69:0.011866639462499523;70_71:0.013102802705053707,70_69:84;70_71:84,TRUE
71,193.2522166,44.08293309,0.0521,0.0424,0.0618,1560,0.000351738,0.000351738,0.000351738,71_75:0.00401753149014511;71_70:0.013102802705053707,71_75:120;71_70:84,TRUE
72,38.26073796,51.1953475,0.0126,0.0108,0.0144,1560,0.000649228,0.000649228,0.000649228,72_78:0.0046484957617705935;72_59:0.0030461392814588595,72_78:136;72_59:84,TRUE
73,178.3702466,87.51578309,0.0115,0.0102,0.0128,1560,0.00051609,0.00051609,0.00051609,73_63:0.0036754346850862707;73_82:0.23715906746358717,73_63:104;73_82:104,TRUE
74,221.1159503,109.4851519,0.0095,0.0116,0.0074,1560,0.000594339,0.000594339,0.000594339,74_86:0.0025013023590873262;74_67:0.0034528049665172866,74_86:124;74_67:88,TRUE
75,145.8782722,134.7168132,0.0305,0.035,0.026,1560,0.00087719,0.00087719,0.00087719,75_90:0.0038471618492098014;75_71:0.00401753149014511,75_90:104;75_71:120,TRUE
76,296.1002837,319.584561,0.039,0.0292,0.0488,1560,0.000242783,0.000242783,0.000242783,76_91:0.006683299700965928;76_77:0.0028452118656421,76_91:100;76_77:84,TRUE
77,198.6218131,159.54291,0.0115,0.0126,0.0104,1560,0.000210371,0.000210371,0.000210371,77_78:0.0052732764073675775;77_76:0.0028452118656421,77_78:84;77_76:84,TRUE
78,123.0603604,151.327301,0.0275,0.0374,0.0176,1560,0.000300309,0.000300309,0.000300309,78_72:0.0046484957617705935;78_79:0.0842265984940695;78_77:0.0052732764073675775,78_72:136;78_79:104;78_77:84,TRUE
79,76.45356562,14.61785659,0.0348,0.063,0.0066,1560,0.004275757,0.004275757,0.004275757,79_78:0.0842265984940695;79_80:0.023946404642279095,79_78:104;79_80:84,TRUE
80,109.7520724,27.27151928,0.0226,0.0326,0.0126,1560,0.000571279,0.000571279,0.000571279,80_92:0.002480996859311635;80_79:0.023946404642279095;80_81:0.01265610555306218,80_92:100;80_79:84;80_81:84,TRUE
81,169.8549886,149.3661723,0.008,0.0084,0.0076,1560,0.000402674,0.000402674,0.000402674,81_82:0.005297636175389586;81_80:0.01265610555306218,81_82:100;81_80:84,TRUE
82,41.28468811,44.16166538,0.0664,0.0772,0.0556,1560,0.000314882,0.000314882,0.000314882,82_83:0.019606001078914248;82_81:0.005297636175389586;82_73:0.23715906746358717,82_83:84;82_81:100;82_73:104,TRUE
83,108.8346208,72.7199338,0.012,0.0156,0.0084,1560,0.000371985,0.000371985,0.000371985,83_82:0.019606001078914248;83_84:0.002998972674244177,83_82:84;83_84:124,TRUE
84,224.8823084,137.2949767,0.0441,0.0436,0.0446,1560,0.000334327,0.000334327,0.000334327,84_93:0.0027600042066372454;84_83:0.002998972674244177;84_85:0.008898067841049156,84_93:84;84_83:124;84_85:104,TRUE
85,11.13254714,19.40855624,0.0214,0.029,0.0138,1560,0.001261803,0.001261803,0.001261803,85_86:0.006855605968510231;85_84:0.008898067841049156,85_86:84;85_84:104,TRUE
86,259.3391314,97.90496872,0.0721,0.0896,0.0546,1560,0.000158733,0.000158733,0.000158733,86_74:0.0025013023590873262;86_87:0.0028518518814454608;86_85:0.006855605968510231,86_74:124;86_87:84;86_85:84,TRUE
87,151.6647033,139.0639518,0.0054,0.0076,0.0032,1560,0.000235153,0.000235153,0.000235153,87_86:0.0028518518814454608;87_88:0.0017440352280920224,87_86:84;87_88:84,TRUE
88,173.2552071,175.3073648,0.0445,0.0424,0.0466,1560,0.000281393,0.000281393,0.000281393,88_94:0.003130718442611924;88_87:0.0017440352280920224;88_89:0.006795140611356859,88_94:92;88_87:84;88_89:84,TRUE
89,18.90432717,22.74086063,0.0104,0.0156,0.0052,1560,0.000600821,0.000600821,0.000600821,89_90:0.004031570147214891;89_88:0.006795140611356859,89_90:100;89_88:84,TRUE
90,208.008252,161.1793023,0.0445,0.0408,0.0482,1560,0.000263151,0.000263151,0.000263151,90_75:0.0038471618492098014;90_89:0.004031570147214891,90_75:104;90_89:100,TRUE
91,210.9366281,115.2002964,0.0152,0.0184,0.012,1560,0.000331157,0.000331157,0.000331157,91_95:0.004347570987265403;91_76:0.006683299700965928,91_95:144;91_76:100,TRUE
92,154.9416823,152.8779844,0.0049,0.0064,0.0034,1560,0.000762729,0.000762729,0.000762729,92_99:0.0018174001999837763;92_80:0.002480996859311635,92_99:84;92_80:100,TRUE
93,66.98342717,97.60059103,0.0119,0.0164,0.0074,1560,0.000471705,0.000471705,0.000471705,93_103:0.0033920589473417084;93_84:0.0027600042066372454,93_103:124;93_84:84,TRUE
94,249.1566381,245.4247852,0.0085,0.0086,0.0084,1560,0.000223482,0.000223482,0.000223482,94_107:0.002992633322390803;94_88:0.003130718442611924,94_107:120;94_88:92,TRUE
95,156.1280466,305.3224388,0.0441,0.0424,0.0458,1560,0.000268071,0.000268071,0.000268071,95_91:0.004347570987265403;95_96:0.008531739947533395,95_91:144;95_96:84,TRUE
96,134.5245562,73.27742951,0.0091,0.0114,0.0068,1560,0.000383394,0.000383394,0.000383394,96_95:0.008531739947533395;96_97:0.012618222127263545,96_95:84;96_97:84,TRUE
97,133.3126377,151.6618712,0.0302,0.0304,0.03,1560,0.000557019,0.000557019,0.000557019,97_110:0.00333550731599494;97_98:0.002811578884474697;97_96:0.012618222127263545,97_110:104;97_98:124;97_96:84,TRUE
98,195.1901215,62.51655042,0.0204,0.0302,0.0106,1560,0.00042493,0.00042493,0.00042493,98_99:0.007675878829685234;98_97:0.002811578884474697,98_99:84;98_97:124,TRUE
99,122.8332899,108.2856591,0.0127,0.0148,0.0106,1560,0.000444475,0.000444475,0.000444475,99_92:0.0018174001999837763;99_98:0.007675878829685234;99_100:1,99_92:84;99_98:84;99_100:84,TRUE
100,123.5383207,187.4927364,0.2627,0.4908,0.0346,1560,0.109181298,0.109181298,0.109181298,100_101:0.013782079773443173;100_99:1,100_101:84;100_99:84,TRUE
101,159.8371626,96.18712187,0.0296,0.0398,0.0194,1560,0.000350502,0.000350502,0.000350502,101_111:0.004217835191354907;101_102:0.003095675235394696;101_100:0.013782079773443173,101_111:124;101_102:84;101_100:84,TRUE
102,190.9932146,63.52854657,0.0299,0.0252,0.0346,1560,0.00053694,0.00053694,0.00053694,102_103:0.005286573926586741;102_101:0.003095675235394696,102_103:84;102_101:84,TRUE
103,234.1008973,75.24121389,0.0164,0.0214,0.0114,1560,0.000186641,0.000186641,0.000186641,103_93:0.0033920589473417084;103_102:0.005286573926586741;103_104:0.002971333303753265,103_93:124;103_102:84;103_104:100,TRUE
104,64.72871371,92.97411524,0.0135,0.019,0.008,1560,0.000439355,0.000439355,0.000439355,104_103:0.002971333303753265;104_105:0.004646945802811608,104_103:100;104_105:120,TRUE
105,149.5711967,95.77647669,0.0538,0.0578,0.0498,1560,0.000394452,0.000394452,0.000394452,105_112:0.004779509270804144;105_106:0.015537450706397005;105_104:0.004646945802811608,105_112:84;105_106:84;105_104:120,TRUE
106,118.9157178,91.5660587,0.0216,0.0332,0.01,1560,0.00087278,0.00087278,0.00087278,106_107:0.009559159406783285;106_105:0.015537450706397005,106_107:84;106_105:84,TRUE
107,242.4271624,205.7352,0.0304,0.038,0.0228,1560,0.000386106,0.000386106,0.000386106,107_94:0.002992633322390803;107_106:0.009559159406783285;107_108:0.0022772052936955445,107_94:120;107_106:84;107_108:84,TRUE
108,113.6995165,180.9596533,0.0047,0.0064,0.003,1560,0.000284524,0.000284524,0.000284524,108_107:0.0022772052936955445;108_109:0.0051728182568232806,108_107:84;108_109:124,TRUE
109,23.41621501,34.39056031,0.0285,0.0336,0.0234,1560,0.000808197,0.000808197,0.000808197,109_113:0.0045677045225959445;109_108:0.0051728182568232806,109_113:124;109_108:124,TRUE
110,212.793929,203.5597536,0.0067,0.0044,0.009,1560,0.000211783,0.000211783,0.000211783,110_116:0.004615259012149209;110_97:0.00333550731599494,110_116:84;110_97:104,TRUE
111,174.6876944,86.22416097,0.0167,0.013,0.0204,1560,0.000217053,0.000217053,0.000217053,111_120:0.0031934804526319027;111_101:0.004217835191354907,111_120:144;111_101:124,TRUE
112,199.9621093,182.4255732,0.0193,0.03,0.0086,1560,0.000519026,0.000519026,0.000519026,112_124:0.008837062081162333;112_105:0.004779509270804144,112_124:84;112_105:84,TRUE
113,359.7677875,206.6948431,0.1568,0.159,0.1546,1560,0.00115829,0.00115829,0.00115829,113_128:0.004265875669479474;113_109:0.0045677045225959445,113_128:84;113_109:124,TRUE
114,72.39776172,125.1239102,0.0426,0.0564,0.0288,1560,0.000549762,0.000549762,0.000549762,114_129:0.00463272218794325;114_115:0.003510892602348825,114_129:84;114_115:120,TRUE
115,114.5637274,143.028025,0.0489,0.0534,0.0444,1560,0.000854475,0.000854475,0.000854475,115_116:0.003419431453255878;115_114:0.003510892602348825,115_116:152;115_114:120,TRUE
116,165.1031687,103.6027155,0.0286,0.0376,0.0196,1560,0.000370989,0.000370989,0.000370989,116_110:0.004615259012149209;116_117:0.005645870088859362;116_115:0.003419431453255878,116_110:84;116_117:84;116_115:152,TRUE
117,69.72788797,26.41036783,0.0129,0.0198,0.006,1560,0.000679334,0.000679334,0.000679334,117_116:0.005645870088859362;117_118:0.009762498675248893,117_116:84;117_118:84,TRUE
118,215.6896807,190.8248504,0.0518,0.0416,0.062,1560,0.000308148,0.000308148,0.000308148,118_130:0.002848466094073576;118_117:0.009762498675248893;118_119:0.0061560755328605166,118_130:84;118_117:84;118_119:84,TRUE
119,180.5239845,174.8763338,0.0243,0.0154,0.0332,1560,0.000299568,0.000299568,0.000299568,119_120:0.002368720603508956;119_118:0.0061560755328605166,119_120:84;119_118:84,TRUE
120,146.8536907,162.7693289,0.0139,0.0116,0.0162,1560,0.000242686,0.000242686,0.000242686,120_111:0.0031934804526319027;120_121:0.001968869380409577;120_119:0.002368720603508956,120_111:144;120_121:84;120_119:84,TRUE
121,302.8072542,155.7281513,0.0199,0.0226,0.0172,1560,0.000158096,0.000158096,0.000158096,121_120:0.001968869380409577;121_122:0.002040410790539793,121_120:84;121_122:124,TRUE
122,216.6190376,286.950987,0.0203,0.0226,0.018,1560,0.000134807,0.000134807,0.000134807,122_131:0.0026140241626957383;122_121:0.002040410790539793;122_123:1,122_131:100;122_121:124;122_123:84,TRUE
123,85.71814241,72.4845796,0.1413,0.257,0.0256,1560,0.031635887,0.031635887,0.031635887,123_124:0.08851946211456424;123_122:1,123_124:84;123_122:84,TRUE
124,275.9814318,104.037056,0.0503,0.0504,0.0502,1560,0.000164465,0.000164465,0.000164465,124_112:0.008837062081162333;124_125:0.00373296277732299;124_123:0.08851946211456424,124_112:84;124_125:124;124_123:84,TRUE
125,156.375219,217.4743068,0.012,0.0132,0.0108,1560,0.000430295,0.000430295,0.000430295,125_124:0.00373296277732299;125_126:0.003883004446309485,125_124:124;125_126:100,TRUE
126,175.4260749,156.2937032,0.0443,0.0506,0.038,1560,0.000220578,0.000220578,0.000220578,126_132:0.002649000654055378;126_125:0.003883004446309485;126_127:0.0030668303626392723,126_132:100;126_125:100;126_127:84,TRUE
127,190.1653048,134.8963528,0.0278,0.032,0.0236,1560,0.000313525,0.000313525,0.000313525,127_128:0.010522298617905046;127_126:0.0030668303626392723,127_128:84;127_126:84,TRUE
128,256.25145,174.4983195,0.0256,0.0204,0.0308,1560,0.000362558,0.000362558,0.000362558,128_113:0.004265875669479474;128_127:0.010522298617905046,128_113:84;128_127:84,TRUE
129,213.0267975,126.2637877,0.0198,0.022,0.0176,1560,0.001365539,0.001365539,0.001365539,129_114:0.00463272218794325,129_114:84,TRUE
130,207.0403709,201.716867,0.0073,0.0066,0.008,1560,0.000734635,0.000734635,0.000734635,130_118:0.002848466094073576,130_118:84,TRUE
131,272.2922543,134.3370262,0.0111,0.01,0.0122,1560,0.000393738,0.000393738,0.000393738,131_122:0.0026140241626957383,131_122:100,TRUE
132,193.5360654,238.0144811,0.0134,0.0152,0.0116,1560,0.000206836,0.000206836,0.000206836,132_126:0.002649000654055378,132_126:100,TRUE
,,,,,,,0.001533517,0.001533517,0.001533517,#DIV/0!,,
,,,,,,,0.000351738,0.000351738,0.000351738,,,

